Discriminant Dynamic Mode Decomposition for Labeled Spatio-Temporal Data Collections

Extracting coherent patterns is one of the standard approaches towards understanding spatio-temporal data. Dynamic mode decomposition (DMD) is a powerful tool for extracting coherent patterns, but the original DMD and most of its variants do not consider label information, which is often available as side information of spatio-temporal data. In this work, we propose a new method for extracting distinctive coherent patterns from labeled spatio-temporal data collections, such that they contribute to major differences in a labeled set of dynamics. We achieve such pattern extraction by incorporating discriminant analysis into DMD. To this end, we define a kernel function on subspaces spanned by sets of dynamic modes and develop an objective to take both reconstruction goodness as DMD and class-separation goodness as discriminant analysis into account. We illustrate our method using a synthetic dataset and several real-world datasets. The proposed method can be a useful tool for exploratory data analysis for understanding spatio-temporal data.

==> expt_house/dmd_a0.0_cmds_1.txt <==
x y
-0.742675014969508 -0.134317922892039
-1.73598491864906 0.396339522660578
-0.201706235955866 1.39758272376734
-1.1652514029754 1.29047949614825
-0.401949310405241 0.0146342862354172
-0.208721815100742 0.529023358767605
-1.12041225736224 -1.02068493677894
-1.33467706199946 0.707794564333247
0.304614576482492 0.833536592820282
-0.976323855979092 0.20838679046571
-0.717105216871444 0.215788584022213
0.922928737863533 0.569551495632022
-1.16908741937175 0.710775567955024
1.1641885273111 -1.12496625960016
-0.724529076140772 0.454614526557337
-0.263015380204342 -1.24302831246435
-0.947160888807332 0.157253301983131
-0.351301276695131 -0.087259223024101
-0.152171312238492 0.309004254059067
-1.46014795318965 -0.496664419381757
1.80703475094052 1.17245742503597
-1.49597512097457 0.35176809441892
-0.928114395372612 -0.559124928488083
-1.39527022543997 -0.247391954689956
-0.859575775014464 -0.0785042591773042
-1.24237909359355 1.28794553738641
-1.32119940065859 0.119863278172923
-0.366090797055532 0.0431953421225762
0.240750253986619 1.09611141407419
-0.862778618909972 0.745982003908396
-0.539545892845666 -0.0589060043643827
-1.24147106874132 -0.341750957040428
-1.11750938837808 -0.0839441522913543
-0.903586155375485 0.338998529362409
-0.496503840683234 0.393481288787773
-1.30743912318916 0.170851012824003
-0.314011626704895 -0.185159602399731
-1.03331411318971 0.302171254396711
-0.281885891748516 0.655091270306815
-1.23473726191913 -0.114094080877297
-1.0089928406789 -0.140302689252919
-1.24077949404581 -0.125225314927572
0.0161401133292384 -0.318243007805547
-0.231448055935592 0.31533112699895
0.154632710910332 0.695433945735552
0.00945669988704955 -0.163353978429619
0.590221784359444 0.127615421385634
-0.143893551920059 -0.107938973127131
-0.990104322284616 -0.967949414533532
-0.30540207745496 -1.30345093503184
1.40932116037626 1.75841844557799
-1.10710668135941 0.919285800925985
0.0108532473294195 -0.199789913071887
0.0443747611757069 0.693929903358931
0.472114841798502 0.171122161122574
0.0969889025905259 0.602367608511996
-0.529532286406048 -1.15714643309132
2.34055112480839 0.460110322542103
-0.0855349108921821 -0.595887273739062
0.0984246300956809 0.761021458177646
-0.00582718393283763 1.45388108006654
1.17182119455061 1.80726211485135
0.9101799864282 -0.948807532207935
1.54196496254841 1.70990563341219
1.6561731818324 0.815277490332696
1.77691176827344 -0.815783516323055
0.663060217274047 1.06023148222903
-0.949822687399569 1.12124740045046
2.27670351934225 -0.313873936236544
1.22552035988413 -1.06025549193804
0.246390434562932 0.429378277338139
0.831189652243543 -1.2356115203395
0.996130293207309 1.62393852734478
0.548148979511645 -0.378241712487618
0.0408063523233454 -2.04049525647542
-0.663470733090155 0.320572136930136
1.54057556925914 -0.338009156025957
-0.0935403372885093 -0.418126632889162
-0.617407333028519 -0.419075450057469
0.674691466626583 -0.364963989870222
-0.031473867843042 -0.361679359861069
0.58298010212064 -1.1621691483532
0.833787603994683 -0.108885342480036
1.74520332941854 -0.526585769418021
1.14408965052657 0.0208438856813625
1.29681801101297 -0.613437055733723
0.541065097746005 -1.2294840333786
0.813025254792247 -0.381832125907907
0.702613552720162 -1.54523051335866
-1.27754912421693 -0.659905974907633
0.429189536275528 -0.623650695219731
-0.0142463185379789 -0.926625516407386
1.2792181407896 1.46375454468826
1.14045451972212 -1.03403088899929


==> expt_house/dmd_a0.0_cmds_2.txt <==
x y
-1.95076926227018 0.978227561496311
-1.21969519930796 0.289019722057331
0.946276414147983 -2.17497804071992
-1.20943977465085 -0.394042691732047
-0.489710098534614 -0.924635231273385
-1.58514648178402 1.17387992454337
-1.07524957255451 -0.409867951693725
-1.4046089846028 -0.0250326737014656
-1.44434428542855 -0.93938561888725
-0.596021072803887 0.0277198196625517
-1.29287417484398 -0.420597796561493
-1.10476253902198 0.536335568326654
-1.04089978973089 0.313079025991075
-1.20226834790277 0.495494917085443
-1.44560081894348 -0.62637627829895
-0.155174468599736 -1.10320094766155
0.765534643026661 0.328714705561403
0.624366865413291 0.648604454865659
-0.162645769108941 2.37822735043452
0.172984787516295 -0.929600234799207
-1.34412646894104 -0.897948592969496
0.181427144002489 0.811621792405493
0.406459634602786 -0.452577394834579
0.316328549555125 -0.665451039979915
2.23406348984484 0.245255309367049
1.46098399635382 -0.663931700178989
1.88744652006845 0.789025877751895
2.3671818571045 0.280592162840654
0.681430563078937 -0.18805718438305
1.6401999742606 1.40256708418884
1.14357588912223 -0.0795625579499628
-1.0124374947865 -1.21614943285136
0.130257688325708 0.838121932478855
0.486765850425327 -0.695361392497618
1.63332738045597 0.134736537541798
1.35593693010249 -0.161429396035269
0.707439058066924 -2.21731202277932
1.21546459364114 -0.111337641539993
0.606085836742038 0.0776623163731638
0.929864946436356 -0.158712841263699
1.02877582774566 0.00274863763758693
0.43202659657026 -0.737850756527613


==> expt_house/dmd_a0.0_eigval_1.txt <==
re im
-0.0723386195285038 -3.14895650287801e-15
-0.00989906625494615 0.100436705424875
-0.00989906625494628 -0.100436705424879
0.0328743826431942 4.78525959811969e-16
-0.00518771029269857 0.05667157319757
-0.00518771029270005 -0.0566715731975677
0.00742258437669667 0.145404419727651
0.00742258437670295 -0.145404419727645
0.00238840189508067 0.0755823122200174
0.00238840189507998 -0.075582312220018
0.00321499429742225 0.0414308843764322
0.00321499429742249 -0.0414308843764329
0.0214963694209679 0.0957790891191658
0.021496369421079 -0.0957790891181806
0.000644902007621754 0.0348501180875285
0.0006449020074737 -0.0348501180875469
0.00688978342646104 0.0936742081418642
0.00688978342595865 -0.0936742081411457
-0.00111822210850581 0.0364172376294761
-0.00111822210850135 -0.0364172376294774
0.00514520142536594 0.0928005930104815
0.00514520142536726 -0.0928005930104855
0.016412335275386 0.0509062813539076
0.0164123352753972 -0.0509062813539143
0.0486965983610461 0.117811729766797
0.0486965983649138 -0.117811729767375
0.00216555079550249 -1.01961893843302e-11
0.00878221078619569 0.0148464990644499
0.00878221077470529 -0.014846499053252
-0.00830445364745699 -3.3453219300074e-12
0.00864844611361179 0.0661207225616192
0.00864844611358165 -0.066120722561587
0.0401204585711447 0.136416417062485
0.0401204585710898 -0.13641641706248
-0.0112143972813578 0.0349949324750826
-0.0112143972813963 -0.034994932475111
0.0117101268666624 -0.0320758359246229
0.0117101321080587 0.0320758348862756
-0.00363754515439379 6.18088222958876e-10
0.0405794888670294 0.0966615229857591
0.0405794875980992 -0.096661522779641
-0.00688051896004359 3.76963837833894e-09
0.00397299127104443 0.0748533274134082
0.0039729912710408 -0.0748533274134053
0.0333772669160729 0.143342851824251
0.0333772669160739 -0.143342851824253
-0.00470522276865461 0.0411136726024665
-0.00470522276865691 -0.0411136726024657
-0.00734386425149699 0.0734478171561967
-0.00734386425149879 -0.0734478171561994
-0.0817403144987981 0.0191189989154177
-0.0817403144988 -0.0191189989154188
-0.00471138936681236 -3.58476896725719e-14
-0.000820505448861487 3.07962440613635e-14
0.0193314511346341 0.112206383787777
0.0193314511346365 -0.112206383787779
-0.00401685192478239 0.06920053927741
-0.00401685192477699 -0.0692005392774151
-0.00307199894057758 0.0434111082181123
-0.00307199894057959 -0.0434111082181099
0.0781625810823105 0.00442248173036997
0.0781625810824077 -0.00442248173034472
-0.0101862781665996 -6.15878082376578e-12
-0.00926695848390759 6.1158712864766e-12
-0.113679284674655 0.06426794481262
-0.113679284674651 -0.0642679448125627
-0.00646614876973394 0.0820041752476085
-0.006466148769734 -0.0820041752476122
0.00774042242389031 -4.01403608604806e-16
-0.0257929940526291 0.0558292064052772
-0.0257929940526293 -0.0558292064052772
-0.0279808704558837 1.14240836315956e-16
0.00808632707520857 0.093296342952516
0.00808632707525246 -0.0932963429532062
0.0684716254905146 -1.39240038070126e-12
0.0040204462160612 0.0452129790483127
0.00402044621673497 -0.045212979048524
-0.0426226365592966 -5.39005246384178e-13
0.0293674801725632 0.102118884109046
0.0293674801725644 -0.102118884109046
0.00927511604829855 -1.63352739589545e-14
0.00842410344635974 0.0166464246517801
0.00842410344637116 -0.0166464246517614
-0.0239624900506622 1.38391013572173e-14
-0.00144280460097312 0.0882260410535244
-0.00144280460106483 -0.0882260410532528
0.0738801626625157 1.01610478739777e-13
-0.0688872974274794 4.02692406748153e-14
0.000595818654166722 0.0399390131448669
0.000595818654273404 -0.0399390131449106
0.00668859631148643 0.0779577500918145
0.00668859631189833 -0.0779577500914892
0.0237695456003531 0.0584912560315857
0.0237695456002652 -0.0584912560324629
0.000789494934920485 -5.10347599456337e-14
0.0124576759751081 -1.59085176291062e-14
0.00124175806803566 0.120058923976345
0.0012417580680358 -0.120058923976345
0.00186179112798076 0.0392812033454658
0.00186179112798066 -0.0392812033454659
-0.00591220063164172 0.0750708653804714
-0.00591220063164193 -0.0750708653804725
-0.00853985910369576 0.0440376388307683
-0.00853985910365272 -0.0440376388309414
-0.0343200681547096 -5.95478377456354e-14
0.0123554277199184 -1.52308187375086e-13
0.00340473372629693 0.0902005517003367
0.00340473372627644 -0.0902005517005065
-0.0268459545630866 0.105259915340871
-0.0268459545630873 -0.105259915340872
-0.000500382624128986 0.0424053142281192
-0.000500382624128597 -0.0424053142281192
-0.0148565686101696 0.0221779448321686
-0.0148565686101695 -0.0221779448321676
-0.00345506090534272 0.0908237182078754
-0.00345506090537538 -0.090823718207818
0.00149762020731744 0.0389145815029748
0.00149762020732163 -0.0389145815029788
0.00484528887734984 0.100976480276895
0.00484528887738307 -0.100976480276953
0.0131259114057642 0.10801158335288
0.0131259114057352 -0.108011583351818
-0.0140498339080678 -5.30574235204782e-10
-0.0126197725206741 5.3273361410595e-10
0.0132985024252066 0.0421398641607712
0.0132985024183651 -0.0421398641605946
0.0440388390027825 0.077716465836198
0.0440388390029405 -0.0777164658363215
0.011814562237277 0.0438266000461405
0.0118145622373249 -0.0438266000462989
-0.0159821111243342 -9.31520892774454e-16
0.00017872293711953 -7.04242806696086e-14
-0.0424447922745977 -6.47788115690511e-13
0.0208514331584396 0.100108869395164
0.020851433158443 -0.100108869395156
0.0103208091916998 0.0518683854098888
0.0103208091916869 -0.0518683854099197
-0.0426825050765503 5.6805206860899e-13
0.0331217914867789 0.11416066929796
0.0331217914867777 -0.114160669297959
0.0219362218439109 0.0537279509349666
0.0219362218439104 -0.0537279509349627
-0.012604137035625 -1.48328387323938e-14
-0.0133088602499883 1.64691657574126e-14
-0.0106050232260807 -1.31215445010901e-12
0.0196208727040749 0.0992469814194867
0.0196208727041137 -0.099246981419505
0.0203912779131709 0.0452370530819797
0.0203912779132412 -0.0452370530819741
-0.0158610211349719 1.34075699225189e-12
-0.00419325442191194 0.0451157181941354
-0.00419325442191188 -0.0451157181941348
0.0146233055510109 0.112987161664838
0.0146233055510119 -0.112987161664837
-0.00482017380040656 0.0677298413074642
-0.0048201738004043 -0.0677298413074644
0.00950165672413672 0.0955106425715919
0.00950165672413858 -0.0955106425715898
0.00768517991339631 0.0469708189434444
0.00768517991339863 -0.0469708189434455
-0.0162790502684098 -4.11799251752013e-15
-0.0423357735109107 2.71397204522202e-15
0.0143954452692323 0.0996259267435877
0.0143954452673661 -0.0996259267404305
-0.0586475857583151 1.7381146445676e-12
-0.00210089744776525 0.0370946991906686
-0.00210089744799018 -0.0370946991899677
0.0632604541940863 2.50528890373288e-12
0.00911075548865735 0.0859883469981391
0.00911075548866457 -0.0859883469981362
0.027555644147418 0.0334266539782664
0.0275556441474291 -0.0334266539782968
-0.0199932448590316 0.0216663753207279
-0.0199932448590462 -0.0216663753207117
0.014367457453772 0.0297815247420994
0.014367457453755 -0.0297815247420655
0.0307318467585417 0.117882715453703
0.0307318467585654 -0.117882715453701
-0.0219797379343823 7.26456978238323e-14
0.00359698710912881 -1.13568996197978e-13
0.0338185468723694 0.0826488861677765
0.033818546871807 -0.0826488861674184
0.0523850089727002 2.01055946083537e-13
0.0069590462576017 0.0522596650520406
0.00695904625774906 -0.0522596650519604
-0.0087014461250373 1.89680907830753e-13
0.0427627904257595 0.131731334728466
0.0427627904257621 -0.131731334728462
0.000832273878618648 0.038424234642899
0.0008322738786176 -0.0384242346429
0.00432671223769693 0.0833206373930737
0.00432671223769748 -0.0833206373930724
0.00990626641292575 0.120795562558381
0.00990626641292561 -0.12079556255838
-0.00282940927263318 0.0410694891963523
-0.00282940927263338 -0.0410694891963528
-0.00353623312316794 0.0792624185803481
-0.00353623312316783 -0.0792624185803484
0.0434808259913423 0.117586781225057
0.0434808259915187 -0.117586781225111
0.00836029703975123 0.0483181849868682
0.00836029703982334 -0.0483181849868916
-0.00647847752537371 -1.6107073716201e-11
-0.00736891253197614 1.60463644298011e-11
0.000333733430113047 0.0376781248759672
0.000333733430140306 -0.037678124875974
0.0149243361196027 0.106426147563674
0.0149243361195787 -0.106426147563656
0.00832486982194921 0.0770832333869875
0.00832486982197327 -0.0770832333870669
-0.0191593967215207 0.0280460153977806
-0.0191593967322634 -0.0280460153967435
0.0677481822211055 0.087517882485778
0.0677481822230653 -0.087517882489998
-0.00239464464311471 0.0237668866149334
-0.00239464464996448 -0.0237668866255091
-0.000284735486734994 0.0342993929352007
-0.000284735486734007 -0.0342993929352015
0.0229612379639062 0.0959675916344964
0.0229612379639034 -0.0959675916344932
0.0182527761361079 0.0754129873831269
0.01825277613611 -0.0754129873831274
0.0275056446712976 0.126656280236476
0.0275056446713064 -0.126656280236481
-0.000746165587544119 0.0399877152815099
-0.000746165587545275 -0.0399877152815085
0.0018062770033664 0.0823403483565112
0.00180627700336268 -0.0823403483565018
0.01710238727713 0.13589870569835
0.017102387277137 -0.135898705698356
0.00421630711194699 0.0698892234551006
0.00421630711194667 -0.0698892234550953
-0.00730028316676617 0.0412329359333201
-0.00730028316676972 -0.0412329359333268
0.0330064104895296 0.0819484836209385
0.0330064104895072 -0.0819484836209308
0.0251368594632771 0.048243733787446
0.0251368594633289 -0.0482437337874384
0.00490058672491829 -4.43714067569783e-14
-0.0345481632252445 1.72138188364722e-14
0.0194255944457079 0.0762608070796595
0.0194255944478588 -0.0762608070770795
0.0609178985829109 -1.28499166087642e-12
0.0222547449503051 0.0537908513841373
0.022254744951052 -0.0537908513883545
-0.0288811556493576 -8.58342078262424e-13
0.0155058183057297 0.152991538741194
0.0155058183057292 -0.152991538741194
4.61147387063352e-05 0.039861267726034
4.61147387064854e-05 -0.039861267726034
0.011333356791744 0.0849629467051499
0.0113333567917435 -0.0849629467051503
0.00294680336758962 0.0958480714218776
0.00294680336674972 -0.0958480714378456
0.00650776781005929 0.0457041620960534
0.00650776778643616 -0.0457041621810111
0.00298848724132305 -2.9663937443285e-08
0.0034136328132123 2.97226656304909e-08
0.0101136135237506 0.0941889216376115
0.0101136135237479 -0.0941889216376115
0.00759478624792046 0.0393279295190151
0.00759478624791731 -0.0393279295190114
-0.00710267990799589 -5.82516589320005e-15
-0.0232145835744847 6.57478482312763e-15
0.0054303310419225 0.0387722087683546
0.00543033104163109 -0.0387722087682294
0.00586214453463121 0.0939753698498243
0.00586214453462572 -0.0939753698498818
-0.00849101292144286 -7.90864147742791e-11
-0.00842078311427283 7.90135565662346e-11
-0.00113331160870069 0.0932435144850523
-0.00113331160871367 -0.0932435144850543
0.000289725162601534 0.0336474768863579
0.000289725162564507 -0.0336474768863554
-0.0162164674798599 0.00937526581961383
-0.0162164674799142 -0.00937526581959553
-0.00730123567533529 0.123230876275449
-0.00730123567533565 -0.123230876275449
0.000936846071673999 0.0405262371569564
0.000936846071674159 -0.0405262371569565
-0.0011161963244909 0.0783599290263208
-0.00111619632449004 -0.0783599290263208
-0.00180362245108798 0.10251804632642
-0.00180362245108761 -0.102518046326416
0.0044734412970371 0.0479500597715325
0.00447344129703659 -0.0479500597715261
0.0163100458041904 0.0252967369252935
0.0163100458041916 -0.0252967369252942
0.00210876794219174 0.0445535707780505
0.00210876794219782 -0.0445535707780478
0.012620565396343 0.102428817657259
0.0126205653963488 -0.102428817657251
-0.0149596679717995 0.0559799092573689
-0.014959667971824 -0.0559799092573732
0.0242287797865081 0.0960414876247499
0.0242287797865072 -0.0960414876247507
9.33128057062112e-05 0.0389933238694413
9.33128057093811e-05 -0.0389933238694427
0.000130718187308932 -1.46589713961023e-15
-0.0279281140763491 1.39243728952897e-15
-0.0688756909628248 1.04393576606326e-12
0.00931966359929808 0.0915426944237784
0.00931966359928904 -0.0915426944238258
0.00648239864168101 0.0511685922664321
0.00648239864165375 -0.0511685922663735
-0.0698671578903813 -8.55763018149074e-13
0.0364369083425746 0.06708307635825
0.0364369083425694 -0.0670830763582667
0.00531184777019417 0.0476220145803933
0.0053118477701421 -0.0476220145803578
0.0213625090335081 0.056329108858956
0.0213625090335922 -0.0563291088589959
-0.00746060634829953 0.0703537205864795
-0.00746060634835142 -0.0703537205864699
-0.00469585166668232 0.0419256393355263
-0.00469585166668156 -0.041925639335544
0.0276070749361139 0.122631525929713
0.0276070749360963 -0.122631525929642
0.0191228586337238 0.109919380983661
0.0191228586337201 -0.109919380983656
-0.00977668495467437 0.0572055653118411
-0.00977668495472211 -0.0572055653118394
-0.00380325134259505 0.0500267026984054
-0.00380325134256761 -0.0500267026984088
-0.00101402303374796 0.0463416274285767
-0.00101402303381907 -0.0463416274286013
0.0287181918786035 3.24978233968532e-14
-0.0146860517346668 0.100007676074269
-0.0146860517347323 -0.100007676074258
-0.0208063837119499 -4.05567593587546e-14
0.0179141026003581 0.0899500822275188
0.0179141026003523 -0.0899500822275133
0.0129521366068338 0.0535509115919902
0.012952136606833 -0.0535509115919832
0.0184492755769304 7.38260403894213e-15
-0.00789963627342157 3.60734284081695e-16
0.000155866551325833 0.0423084416836453
0.000155866551323505 -0.0423084416836463
-0.0226109397434241 1.04248652641132e-14
0.0298038643447273 0.0947725899907724
0.0298038643447237 -0.0947725899907667
-0.233185027504428 -2.65754620359746e-16
-0.00836543225303593 0.123763855860122
-0.00836543225303383 -0.12376385586012
-0.00269652337887328 0.0592307253292304
-0.00269652337887015 -0.0592307253292307
-0.0227532998910387 1.28036082326814e-14
0.0126427530764136 -9.29157629951008e-15
0.00603726649789058 0.0980482142336433
0.00603726649789079 -0.0980482142336415
0.00533665246677204 0.0462810502373775
0.00533665246676998 -0.0462810502373766
0.00150973413466281 -6.72403517214789e-15
-0.0111257524650119 5.22189112429074e-15
0.00973923354805475 0.0402165487487439
0.00973923354808528 -0.0402165487487274
0.0174574265490692 0.0855578294294754
0.0174574265490475 -0.0855578294295083
-0.0125715736452328 3.91661977193603e-12
-0.0153557085413237 -3.83290087091087e-12
0.000760113370721349 0.096287181541221
0.000760113370721133 -0.09628718154122
0.00521105482984956 0.0459216093085611
0.00521105482984968 -0.0459216093085614
0.0014004022081839 0.00796994936935238
0.00140040220817959 -0.0079699493693513
-0.00044434715007811 0.0402087273045565
-0.000444347150078857 -0.0402087273045566
-0.00190552428335477 0.0816620804168245
-0.00190552428335722 -0.0816620804168262
-0.00279008530954205 0.135966367765588
-0.00279008530954158 -0.135966367765588
0.01175943629602 0.11070222832575
0.0117594362960165 -0.110702228325749
0.0104369971077193 0.0570506518991287
0.0104369971077118 -0.0570506518991317
0.010642953060303 -6.44315665242992e-13
0.0118203022571285 6.57523538230763e-13
-0.00619540221417934 0.100044773900064
-0.006195402214231 -0.100044773900091
0.000720622903932527 0.0417369629422283
0.000720622903951978 -0.0417369629422504
-0.113704342021329 -2.07587609596579e-11
-0.117930459517544 2.01621780227591e-11
0.00243545278027045 0.0394368551963428
0.00243545278028442 -0.0394368551963299
0.00757249352416274 0.0729754799937701
0.00757249352419899 -0.072975479993711
0.00551565296482318 0.124516911205255
0.00551565296486193 -0.124516911205235
0.00519488689543715 0.116270999545826
0.00519488689544099 -0.116270999545824
0.0034693101038904 0.0473249850993206
0.00346931010388832 -0.0473249850993244
0.0523364405858669 -9.36198142227791e-16
-0.0920341377520356 9.73070338863021e-16
-0.000382046313852978 0.0370370060492039
-0.000382046313852869 -0.037037006049201
-0.0121594080878351 0.0948323906994208
-0.0121594080878403 -0.0948323906994357
-0.0715421876730285 -3.68961172471724e-14
-0.0924485591958689 1.09483707805893e-14
-0.00153613383956876 0.0456794519073696
-0.00153613383955481 -0.0456794519073752
-0.0248061127447766 0.044206350701647
-0.0248061127447782 -0.0442063507016135
0.00349785145917297 0.0943390556616668
0.00349785145917437 -0.0943390556616567
-0.0125463368901759 0.115565948148241
-0.0125463368919666 -0.115565948151573
-0.00754937461792046 0.0416327011707476
-0.00754937461983404 -0.0416327011687241
-0.0626029149560962 3.35465920006363e-10
-0.0623142735180532 -3.40786004214705e-10
0.0021676124887374 0.106083317175717
0.00216761248874628 -0.106083317175725
0.0101681792670117 0.0513351823966273
0.0101681792670095 -0.0513351823966432
0.0110321622620286 5.33357402315249e-14
0.00286187158342856 -6.18186216743957e-14
-0.00506547588069116 0.0991893911788038
-0.00506346169462434 -0.0991857225215631
0.000634638367175285 0.0421706990488993
0.000609599564611424 -0.0421595179448056
-0.126956799634774 2.76314469715378e-07
-0.134820530503971 4.94122132879173e-07
-0.000838867352095073 0.039363787085333
-0.000820640954904759 -0.0394455400378081
-0.000864874751598714 0.0869617959887909
-0.000866178556991123 -0.0869535130030122
-0.00206691544831043 0.141507832531153
-0.00207493591003797 -0.141510017569645
-0.00436692529643613 0.13828837710612
-0.00436692529644167 -0.138288377106108
0.00169073715598931 0.0562400549431675
0.00169073715599613 -0.0562400549431638
0.00491836903878909 -5.07031484099062e-14
-0.000628739959459228 4.82860787894622e-14
-0.025813230311903 -1.06085641354337e-14
0.0778667123384016 -6.81687149900992e-15
0.00737039713936323 0.0441727422118435
0.00737039713937655 -0.0441727422118785
0.0162772750456868 0.08703686600198
0.0162772750456871 -0.0870368660019825
0.00467458460431692 0.107782551534433
0.00467458460431546 -0.107782551534433
0.00483478310711337 0.0804273072201284
0.00483478310711293 -0.080427307220127
-0.00345151853975467 0.0379911949029019
-0.00345151853975555 -0.0379911949029024
0.0152547640679133 0.0975157610440035
0.0152547640678208 -0.0975157610439555
0.00932099628314367 0.0416341524086953
0.00932099628308234 -0.0416341524087257
0.0315883545614474 1.19363887717817e-13
0.0327549568603702 1.61742528918256e-13
-0.00150732633739822 0.107991555302283
-0.00150732633976356 -0.10799155530032
0.00736248198068744 0.0577355066942644
0.00736248197961405 -0.0577355066946968
-0.00738713111453781 -3.59045758257688e-09
-0.00733381224052914 3.58967756636481e-09
0.0123102212312277 0.132106560401192
0.0123102212312253 -0.132106560401205
-0.00479741289699278 0.0379221402933724
-0.00479741289699314 -0.0379221402933769
0.00798401199709644 0.0594576027625535
0.00798401199709286 -0.0594576027625476
0.0033276795473911 -1.18222160824932e-10
0.00108162211914442 0.0507886179123403
0.00108162146694863 -0.0507886178424145
-0.00508652774237636 0.114998051623216
-0.00508652759668947 -0.114998051549854
0.0106719254659216 -2.34537248457705e-10
-0.000300362931138929 0.111407649764458
-0.00030036293095714 -0.111407649765741
0.00637536577615746 0.0533823516909268
0.00637536577938494 -0.0533823516866084
0.00434243497937862 8.56862569309467e-09
0.00444293273468516 -8.57050765395567e-09
-0.0136668171727229 0.152039947863914
-0.0136766062673222 -0.15204322857327
0.000159979013200789 0.0413339476633003
0.000191518970506565 -0.0413558509346182
-0.00730074177188582 0.0911485299568761
-0.0073049592943494 -0.0911581677752713
-0.00630215338806034 0.114366156616456
-0.00630215338895244 -0.114366156616049
0.00403213859695678 0.0502729156453488
0.00403213859702231 -0.0502729156455881
0.00930046980064799 -2.83625808314447e-09
0.00941597911017562 2.835770295673e-09
0.0187283117830086 0.0935038828918101
0.0187283117830093 -0.093503882891805
0.00652970817203946 0.0467407211417421
0.0065297081720354 -0.0467407211417407
0.0353123405978948 4.3560154493941e-15
-0.0353220816391661 9.27785496300126e-16
-0.000994282638290883 0.107035244173474
-0.00099428263828823 -0.107035244173417
0.00535025762538827 0.0526168512853209
0.00535025762537734 -0.0526168512852664
0.00331792435707707 6.65065058562693e-14
-0.00214906138686386 3.0956648540993e-14
-0.00150813562938286 0.0460939715048245
-0.00150813562938028 -0.0460939715048313
0.00795689223818129 0.0820652663135118
0.00795689223818255 -0.0820652663135135
0.00030191193346962 -1.51832215820855e-14
-0.0850340420381488 2.28613067396772e-14
0.00141027634097419 0.0425344408259564
0.00141027634097184 -0.0425344408259541
0.00628198098408447 0.079707612612737
0.00628198098408446 -0.0797076126127368
-0.00132123306469306 0.121811360180742
-0.00132123306469386 -0.121811360180742
0.000604727048351384 0.085557247525662
0.00060472698914062 -0.0855572474571695
-0.000263169687212766 0.0413823690410433
-0.000263169671200691 -0.0413823693228749
-0.00623506992559996 0.136604585048301
-0.0062350699018213 -0.136604585090327
-0.0305430221084825 0.0917171642044808
-0.0305430221084832 -0.0917171642044864
-0.00429353222991835 0.0381655999890283
-0.00429353222992069 -0.0381655999890275
-0.0224211330584972 0.0385999298749788
-0.0224211330584943 -0.0385999298749762
-0.00290853674946927 0.1024121378029
-0.00290853674973462 -0.10241213780233
0.00660678236077355 0.0532187449843107
0.00660678235959685 -0.0532187449841476
-0.00530913830664223 8.7334596391579e-11
-0.00680308335580155 -8.67932013444634e-11
-0.0260854811826094 0.0654023773678802
-0.0260854811826229 -0.0654023773678825
0.001222004218287 0.0403247548362214
0.00122200421828583 -0.0403247548362213
0.0109937568941749 0.110851482347362
0.0109937568941706 -0.110851482347357
0.0117285922676053 0.0858351291993733
0.0117285922675916 -0.0858351291993776
0.00388377530039038 0.041564555975204
0.00388377530036047 -0.0415645559752073
0.0385076626115528 1.0946090970797e-14
-0.0253410440304846 -2.23993673780255e-15
0.0335015568590834 0.134723674883535
0.0335015568590897 -0.13472367488355
0.00569813768422915 0.0432751007150167
0.00569813768418812 -0.0432751007150235
0.024817773499716 8.14373041689846e-14
-0.00520918717128678 -3.27073858470237e-14
-0.0197276888212214 0.121371247827733
-0.0197276888212255 -0.121371247827729
0.00039148419840899 0.0378222942353061
0.00039148419840863 -0.0378222942353058
-0.00450395391318687 0.073660811115501
-0.00450395391319035 -0.0736608111155023
-0.0023228560502326 0.127232643579377
-0.0023228560502333 -0.127232643579378
0.000608941429124427 0.0399847418100389
0.000608941429124775 -0.0399847418100382
0.00135480009504192 0.0740056088993171
0.00135480009504126 -0.0740056088993171


==> expt_house/dmd_a0.0_eigval_2.txt <==
re im
0.0146041226329703 0.124037626492873
0.0146041226329705 -0.124037626492873
0.00147995459340873 0.0409672781127488
0.00147995459340845 -0.0409672781127489
-0.00381871300307357 0.0781409354585702
-0.00381871300307338 -0.0781409354585704
-0.0649925689176557 2.32773873390365e-12
0.00296836552351607 0.0992429666282672
0.00296836552351543 -0.09924296662822
0.00853123013374816 0.0482987476895254
0.00853123013373936 -0.048298747689503
-0.0681303503204222 -2.27339389334713e-12
-0.00838287752867777 0.0295334254032261
-0.00838287752867221 -0.0295334254032255
0.0283216335975672 0.118824341014795
0.0283216335975668 -0.118824341014798
0.0202248963622877 0.0603605724534794
0.0202248963622865 -0.0603605724534877
-0.0181509156971495 -1.50362532927472e-14
-0.0161287371052205 1.59675584239949e-14
0.00495476537145088 0.0387189846869569
0.00495476537145895 -0.03871898468698
0.00759363706595975 0.0911006796339169
0.00759363706596563 -0.0911006796339242
0.0135162985464348 0.103061980961956
0.0135162985464326 -0.103061980961957
-0.0180493760181297 0.0525847055733848
-0.0180493760181234 -0.052584705573401
0.00226625875804859 0.044948929499913
0.00226625875805054 -0.0449489294999091
0.00771275453525616 1.72947060986216e-13
0.0110207915278329 0.0968057692651848
0.0110207915278303 -0.0968057692651873
0.00476207768522936 0.0455259463411086
0.00476207768521679 -0.0455259463411103
0.00321824582740882 -1.69278554216386e-13
0.0145062561256371 0.0887878290338749
0.0145062561470748 -0.0887878290321546
0.0314891392084609 0.03533217116812
0.0314891391960397 -0.0353321712764182
0.00506531072177041 -2.55299714867882e-08
0.00509932533800929 2.55848961737428e-08
0.0201126005572331 0.0866018725613435
0.0201126005568367 -0.0866018725609145
0.0181832530922496 2.05439375987825e-12
-0.00694048944707052 0.0415714084026065
-0.00694048944736636 -0.0415714084024877
0.0522678189879721 -5.45947746737095e-13
0.0131789014799029 0.130265846992927
0.0131789014799064 -0.130265846992907
-0.00586027446600371 -5.5268352729803e-13
0.0145669318726792 0.0439667605414102
0.0145669318726439 -0.0439667605414288
-0.00126113218725255 6.04832858621729e-13
0.00513793489646309 1.10256925586347e-13
0.00450506443472532 0.100942706984927
0.00450506443472386 -0.10094270698493
-0.00542915740652606 0.0460329423165725
-0.00542915740652671 -0.0460329423165746
0.0067253298255485 -1.13019267200926e-13
0.0157657950542325 0.0427248884836373
0.015765795054292 -0.0427248884835683
0.00890437524019641 0.119224555370274
0.00890437524020259 -0.1192245553702
0.0234149922929102 -8.78629463259281e-12
0.0235219621510505 8.72167307289034e-12
-0.0574217302858321 2.02600001204146e-17
0.00594573122436933 0.101066422736887
0.00594573122436997 -0.101066422736887
0.00594630341630441 0.0432833754030131
0.00594630341630482 -0.0432833754030128
-0.033797001243522 1.00517720478527e-15
-0.0122347650160865 -5.12218363713923e-12
0.00854503740677263 0.093824626154652
0.00854503740675576 -0.093824626154631
-0.0120929980531824 5.13918402981043e-12
0.00546014416214303 0.0380690632662863
0.0054601441621971 -0.0380690632662926
0.0139485327810344 0.122566909942217
0.0139485327810365 -0.122566909942221
0.00461684433892228 0.0681731204706642
0.00461684433892781 -0.0681731204706687
-0.00238560257203694 0.0389081930032327
-0.00238560257203368 -0.0389081930032321
0.00721256635689503 0.0484731427472683
0.00721256635689433 -0.0484731427472689
0.0206349908802484 0.104424633254322
0.0206349908802486 -0.10442463325432
-0.0122321744339979 -9.40316518192225e-15
-0.0136970256409776 8.96906037734725e-15
0.0359207955290157 -5.96634842626114e-15
0.00281062278228282 0.0921751486016347
0.00281062278228113 -0.0921751486016573
0.00201762763389966 0.0459776273546624
0.00201762763391712 -0.0459776273546716
-0.0108989908672564 -4.13110290006089e-15
0.00774510355010515 0.0459946071362505
0.00774510355009048 -0.0459946071363311
-0.0544973356660053 8.17324012509973e-11
-0.0535898228054346 -8.08596930121933e-11
0.00883460768485253 0.0973362572611874
0.00883460768484753 -0.0973362572613951
-0.000546465171589275 0.0864501749376751
-0.000546465171567431 -0.0864501749376797
0.000160647380131976 0.0417981358056058
0.000160647380066 -0.0417981358055875
0.00343375712094996 0.143517084897948
0.00343375712094982 -0.143517084897943
-0.166189101925722 8.22940409394247e-17
0.00455373607775954 0.102393880053806
0.00455373607775898 -0.102393880053805
0.00162122184781535 0.0444341899063781
0.00162122184781564 -0.0444341899063781
-0.0712109046383968 -1.00420986203818e-15
0.00581679315821859 0.0711389597989397
0.0058167931582175 -0.0711389597989402
0.00345026006244384 0.119872196291371
0.00345026006244393 -0.11987219629137
0.000435851903339258 0.0379574660051269
0.000435851903338529 -0.0379574660051271
0.0231528137714379 0.0950230325843822
0.0231528137714293 -0.0950230325843728
0.0408649583887916 0.0134978503744642
0.0408649583888367 -0.013497850374432
-0.000508146759109408 0.035620993948058
-0.000508146759112343 -0.0356209939480619
-0.00147917936692773 0.0494276254562535
-0.00147917936624227 -0.0494276254565789
0.0783589830507264 -5.82941418303526e-13
-0.00599546216129047 0.0981238461398567
-0.00599546216036286 -0.0981238461404955
-0.0985464427454013 4.67442536375671e-13
-0.00150223095618201 0.044291507758605
-0.00150223095616708 -0.0442915077586118
0.00643585847236075 0.106682748405009
0.00643585847235757 -0.106682748404981
-0.0107034341958975 0.0651263436719711
-0.0107034341959499 -0.0651263436719823
-0.129281736492496 1.55099703875705e-16
0.00142680307470517 0.0719244740044089
0.00142680307470703 -0.0719244740044074
0.00660073057957494 -2.61783292307372e-15
-0.0331034925626432 0.0200450188275074
-0.0331034925626467 -0.0200450188275079
0.0106678003884268 8.04155505885321e-16
0.00852530848053442 0.0569378382628513
0.00852530848053282 -0.0569378382628505
0.00407468673216889 0.117053305034711
0.0040746867321673 -0.117053305034712
0.000623100371999133 2.63372540326081e-16
0.00769377144562541 9.75046173031914e-09
0.00660243367512636 -9.71860193651901e-09
0.00566871822947268 0.0543622090952246
0.00566871817410021 -0.0543622091506859
0.00324245518743167 0.110757657935382
0.00324245517265917 -0.110757657922434
0.00299211555544988 0.119134884527718
0.00299211555555013 -0.119134884527271
0.00506777798778819 0.0579960831224225
0.00506777798721316 -0.0579960831216303
0.00139138521455771 -3.95821526627868e-13
0.0091789935136681 3.26464721028092e-13
-0.00559369641578166 0.105782024763891
-0.00559369641579186 -0.105782024763903
-0.000582361446174128 0.0457485883633602
-0.000582361446175692 -0.0457485883633469
0.0116014398351349 -2.27297220468329e-14
0.00693782568821457 2.31481577813897e-14
0.000756271904800501 0.110803585176115
0.000756271904548542 -0.110803585176124
0.000437353198721681 0.0462429440380763
0.000437353198699437 -0.0462429440379811
0.0721025952108406 4.05839975173034e-15
-0.0852550087481545 2.6035000364278e-14
-0.0408674321628511 6.52425861942058e-15
0.0820948460539492 8.33437567407967e-15
0.00345209353790572 0.0487799824490363
0.00345209353789 -0.0487799824490187
0.00365671963383751 0.105087256880747
0.00365671963381446 -0.105087256880715
0.0200549331861555 1.06593002877804e-15
0.0030871912267989 0.0422361104432407
0.00308719122679851 -0.0422361104432404
0.0120566517735295 0.0797016549102288
0.0120566517735297 -0.0797016549102195
-0.0786483916929624 -2.49327465399506e-16
-0.175554026605274 -3.17247910756298e-16
0.0003461863137287 0.0470224251530072
0.000346186313728656 -0.0470224251530069
-0.079403603293479 1.88548125809057e-15
0.000785954303050738 0.116583152937105
0.000785954303050422 -0.116583152937105
0.00312097215596347 0.0420945957018922
0.00312097215592951 -0.0420945957018843
-0.00335379694361781 0.0960323262569554
-0.00335379694361672 -0.096032326256949
-0.131979412172506 1.18111772760498e-13
-0.147604266081884 -2.06596321073951e-14
-0.0130512853384028 0.14415664812621
-0.0130512853423695 -0.144156648174188
0.00127401417158758 0.0418041420202626
0.00127401305655503 -0.0418041411187438
-0.00602009423126495 0.0856431443712537
-0.00602009400934479 -0.0856431440566958
0.00137913719053229 0.108582403958247
0.00137913719064325 -0.108582403972564
0.0102242577380939 0.0416496961266574
0.0102242577827633 -0.0416496961419311
0.0228251427381433 -8.02769922687253e-09
0.023243582776904 7.99310503130584e-09
-0.00619743837325328 0.0961843569757677
-0.00619649323769105 -0.0962314246149318
-0.143545367107638 -8.75262586717352e-06
0.0028020853044142 0.0416312008889775
0.00293106402921048 -0.0416414327683652
-0.145210958968443 -5.70383614350083e-06
0.000540718971925225 0.108579602565218
0.000540718972283534 -0.108579602564638
0.0143171715363298 0.0511852832031687
0.0143171715374778 -0.0511852832017743
0.00325477965966696 -1.62681325800002e-10
0.0023794656381996 1.62064847366684e-10
0.00142843067310244 0.0692202187022974
0.00142843067309672 -0.0692202187022982
0.017727573914965 0.111808864167957
0.0177275739149672 -0.111808864167957
-0.00296138360834045 0.0367179275458389
-0.00296138360834499 -0.0367179275458425
-0.00652807555902484 0.0560627600330242
-0.00652807555901496 -0.0560627600330606
0.0328720791226854 2.52823723098118e-13
0.0244966100590606 -2.52081788279354e-13
-0.0720102511900877 0.0245162699085285
-0.0720102511900195 -0.0245162699084
-0.0347085596059818 1.99884506591844e-15
0.0266437091478706 0.0556972277395513
0.0266437091478548 -0.0556972277395665
0.0121653984053876 0.0560290133271123
0.0121653984053972 -0.0560290133271063
0.0433254468429263 5.57896024780966e-15
-0.014424814080455 0.134562480544753
-0.0144248140804559 -0.134562480544753
-0.000674171889028675 0.0308411101763658
-0.000674171889028155 -0.0308411101763664
-0.0152023366362931 0.0682071260226578
-0.0152023366362936 -0.0682071260226568
0.0214421552145896 0.124290943440559
0.0214421552145892 -0.124290943440566
0.0198508196823308 0.0571051462159403
0.0198508196823315 -0.0571051462159466
-0.00267503107581797 0.0239245045095783
-0.00267503107581752 -0.0239245045095762


==> expt_house/dmd_a0.2_cmds_1.txt <==
x y
-0.610284143138288 0.733001706030459
-0.881527112585567 -1.19161257212108
-0.398633597733424 -0.513572123825381
-1.09573674822183 -0.128287580473201
-0.465749071391024 -0.615697226972708
-0.218885343738119 -0.167818496721951
-0.967969699869729 1.16055733959334
-1.32978238478159 -0.543513857047757
0.0342481859657948 0.162614208650156
-1.14538031086932 -0.0621795859396423
-1.06593684127196 -0.680444350533936
-0.413791597581021 -0.971767647990497
-1.37236280117665 -0.33310403176333
0.244605654641835 0.0687198902793691
-0.767144968840431 0.913786891837236
-0.956313339849245 0.330320248396222
-0.765736038903446 0.493022259154595
-0.760996993633355 0.447636612716219
-0.622655023727199 -0.722227151674666
-1.39973623751727 0.258466086670141
1.04649168163359 -1.75253341314391
-1.39904029422316 0.182622271747867
-0.652431680308315 0.239867632000288
-1.60590258794007 -0.473978674829395
-0.738805919876566 -0.149530505491149
-0.448732435818625 -1.9191421867117
-1.24260085800861 0.321801404783431
-0.50068801850826 0.218801228559245
-0.409745403404791 -1.93421009063356
-1.13728664028409 0.241308839291814
-0.641871221283017 0.54109475536624
-1.21700667584669 0.644492576089248
-1.16817943558408 -0.636927633820284
-1.50662102226314 -0.0219648033988516
-0.569705819934365 -0.379656219297382
-1.42937875929254 0.0519799858467576
-0.868808890965811 -0.320881614134042
-1.36546459859658 0.0552267267023667
-0.363994601616154 -0.261807249069784
-1.02587480177453 0.912687806044227
-0.881385664832144 -0.10247557631425
-1.44723295000864 -0.39270789118753
0.000944630874184084 -0.260718166644648
-0.195394547555868 -0.554196245793995
0.0323134795498187 -1.12432090930432
-0.414983810235402 -0.748325095512389
0.257490636772136 -0.394888601202956
0.103249838587681 -0.34986215281991
-0.899456698541441 1.17414247812941
-0.527514691620308 0.43802232810518
0.789687259195916 -2.28766456597963
-1.25898293101541 -0.700716884782925
-0.490849616328321 1.1215268275227
-1.08238466368371 -0.31861681035163
-0.151376278494647 -0.117105107272982
0.0357462292341504 -0.0981972838164629
-1.2363826183041 0.791986224518245
1.94222929743378 -1.42158246539697
0.0657350682453278 -0.612311254943142
0.351611864688223 -0.992984207198747
-0.710810272131032 -0.942555869068963
0.913008568894532 -1.04195606544528
1.03086544833972 0.0332909624313309
0.90778837829567 -1.58311380612689
1.76682864842392 -0.568139870222399
1.03382038862087 0.427793726550017
0.198969568182217 -1.8708605870973
-0.888861295489312 -0.296318973766116
1.9985736581149 0.651741798057632
1.36428337375549 0.116075427848447
0.279136443251596 -1.12362004090481
0.880763008871294 0.0469075174751928
0.666340971492334 -1.60951460825841
-0.151162702446769 -1.25296547984161
0.322421835119602 0.644366082276684
-0.79029090088001 -1.02506884051877
1.59569670631693 -0.136822240633018
-0.325135354897341 -0.364596226296541
-0.662770670047516 -0.229568803023914
0.795519791876771 -0.018967890488497
0.235209157245291 -0.856789140749318
1.41568922873792 0.816704428337531
0.850576565543484 0.0440329313203829
0.273602871988076 -1.5838264019046
1.02591950077097 -0.403283202586563
1.4060023220478 -0.495692300926452
-0.0368876375492849 -0.674620952439823
0.778705814779963 -0.722169028063552
1.0522151858507 0.616854646151228
-0.644778329478613 -0.642848744191145
0.390106969132759 0.504693934298255
-0.557430664522945 -0.27444506091655
0.467563234535732 -1.36178773711626
1.15472960586146 -0.142930945333621


==> expt_house/dmd_a0.2_cmds_2.txt <==
x y
-1.62707180305334 0.222399241983641
-1.25702872422063 0.2669432728788
1.24592469652527 2.02877365665191
-1.15784192498397 1.4660082070236
-0.511984245811024 0.760949589547762
-1.65485530056294 -0.492234325792441
-0.796031101864866 0.856886806335842
-1.4803553951827 0.0446952745821076
-0.683912604413937 2.29439348360305
-1.03991903442915 1.49584188865298
0.195420622521555 0.911950527550028
-0.723371127219671 1.63648021978975
-0.716676064547962 1.20542097595514
-0.937314621715795 0.700228076815125
-0.218477696262804 1.35933910457611
-1.0528103035348 0.640681118568342
1.38526526778056 1.94192291233577
2.20199937485301 0.613605310612768
0.311543460307908 -0.0580160479317561
1.34923472619088 1.46816956207105
-0.714356230190474 1.34158844790224
1.136237910656 0.238558054716604
0.531321081603167 1.19867652951916
0.603865104400342 -0.391909024945724
1.93910113928878 0.160281335651868
1.3481538075235 0.12232288498709
1.9071567673853 -0.257864734818244
2.2111197495127 1.48404432923061
2.26437028396619 0.481432443433385
1.91588803956521 0.081622702868227
1.38860452163643 0.0309842570472815
0.226038857917839 1.30837418233586
0.411823836845152 -1.06961539164901
1.23669625023966 0.657119066020561
2.29431937549248 0.90375340336333
1.55175351927008 0.23080362298532
0.97319568197422 1.24427169559031
0.579497155509386 1.22813340029749
0.877458691201286 -0.461729443649286
1.29072547303015 0.489841686674294
1.74604831728357 -0.857120458785749
0.625385611062656 0.545837422670478


==> expt_house/dmd_a0.2_eigval_1.txt <==
re im
-0.0839670671844536 0.000326508331944125
-0.00741250557795401 0.0953034792805339
-0.0130080789980803 -0.092840463328169
0.0410946053170861 0.00295749982996807
-0.00394609954345266 0.0566478288832448
-0.00305027517273425 -0.055906188024258
0.0219673034278165 0.0582404910748833
0.0252593842770586 -0.0592053362396158
0.0149846956616976 0.0592316063550092
0.0169212268979538 -0.0589653876042867
0.0129708062763123 0.0477253982879048
0.0114480282301419 -0.0472865390762533
0.0107964437108803 0.0944179878956575
0.0103030506527943 -0.0981346103629407
0.0103706020538251 0.0454584405200481
0.00885227614456027 -0.0449477841964324
-0.0287196413341796 0.0426886524347959
-0.0275213919480299 -0.0446760998619867
0.0065334181312169 0.0386737570256916
0.00639898016112929 -0.0386099797527259
-0.0158952894388031 0.0721349352119004
-0.0160131121674787 -0.072590104224636
-0.0126026587320511 0.0736291081370268
-0.012941733048944 -0.0737942136607911
0.0462235433755775 0.127150577644892
0.0452991675812245 -0.126572261780449
-0.00902718372024337 -0.000225418241181376
0.0101887161381971 0.0392367465629238
0.0117233987085259 -0.0404536752752909
-0.0202618582199232 6.86848457164065e-06
0.0533518972816396 0.212785812214267
-0.0403869987761878 -0.176991201858877
0.0120072439672007 0.078876752552892
0.0112104417212329 -0.0872758863731128
0.00165506002371904 0.0395047586941485
0.000977485294978981 -0.0422609955729759
0.0425664569606516 0.0989798374856841
0.0426342693997257 -0.0995252928155329
0.00355457308358715 2.43466965093095e-06
0.013300720597369 -0.00603128164470247
0.0133929912264429 0.00650770458717876
0.000310907872826208 0.000479390384422626
0.0040804929520924 0.0721648214335259
0.00407649206209402 -0.0716990392896521
0.0295607844981952 0.13783035655522
0.0299547898016265 -0.13595328146787
-0.0054736899319192 0.0415425447395973
-0.00563165654685423 -0.041751236172062
-0.0132747435495542 0.0626862773849527
-0.0130614350631701 -0.0632211517832746
-0.154264929695713 0.0216067389233492
-0.154221744997498 -0.0219452396027516
-0.044516451507416 -0.000276234995617657
0.0175537702561588 -2.67155526355876e-05
0.0175637010492188 0.110917509013097
0.0170743558917421 -0.11488694926338
-0.00722007255457453 0.069158328060984
-0.00303378982999597 -0.0731476423001815
-0.00191440813716713 0.0437670462888871
-0.00220582684723682 -0.0420600779890415
0.0813576579410764 0.0295200577482909
0.0807662357393201 -0.022378907809766
-0.0113043320709086 0.000448635943279042
-0.00966126729595966 0.00065258961515452
-0.141987155028353 0.0486685443284162
-0.14193202330466 -0.0465812694083378
-0.00682052943144762 0.151744361894964
-0.00876020003928684 -0.0730449491838328
0.00535894361799842 0.00715159864979755
-0.0149913454535709 0.0226736050056275
-0.0148545290925517 -0.0147543119332928
-0.0183211846080181 0.00491381406125284
0.00438404566730895 0.115194666706548
-0.00116671864460197 -0.101830513586395
-0.00395614938871692 0.000432944672277031
0.00736136345115382 0.0640582954653081
-0.000885236747070075 -0.0599311954529757
-0.00146138262003674 0.00181931159970204
0.0146346708577822 0.0645875933936917
0.0158434867778138 -0.0678878727129929
-0.00865808931159966 -0.000362203925971046
-0.0366675752703586 0.0443305525820793
-0.0331322453446196 -0.0378175051374861
-0.0319957501685062 0.00161644414697823
0.000309581674539906 0.0646577165863317
0.00011156404699253 -0.0646301867571526
0.0181147084802252 0.000149690096362684
-0.108005960675527 -0.000543860129816188
-0.0329154234910124 0.0217461654605961
-0.0331197841590415 -0.0221616197668346
0.035005797994623 0.0614814754712662
0.0350396189761538 -0.0609916273539169
-0.0732703998397227 0.000974831994909129
-0.0734456209130491 0.00030231178975333
-0.151122544623744 0.000613067449297487
0.0143771634349454 -9.26467306861662e-05
-0.00658193055727442 0.124179624667287
-0.00350295942575142 -0.124031188826382
0.0026423490784188 0.038706207234315
0.00243834207488712 -0.0388442237823335
-0.00849228536306364 0.0808265282785461
-0.0063598824858073 -0.0792231949466935
0.00887987023044094 0.0623483854381318
0.0119457857600135 -0.0997712875178819
-0.0978577219280808 -0.010108432122806
-0.00455425392641069 -0.00949156450889123
-0.00446929984360386 0.00861128378733802
-0.00847299602046125 -0.0417891181100847
-0.076787811857663 0.0826240769955468
-0.0781686479693191 -0.0842748851914608
-0.0112100451724507 0.0592118497311714
-0.010378586857041 -0.0586945175941129
-0.00267236288324519 0.0348082050039126
-0.00249115221056118 -0.0347334788063069
0.00723671328447293 0.104046015565236
0.00651051824017012 -0.103285606159978
0.00132673094633418 0.0394036921635245
0.0012619257169032 -0.0393503245240306
-0.0063082932478042 0.0865018004765184
-0.00579079528299448 -0.0871418196373702
0.000975642884364132 0.0988677396506607
0.000455621464971998 -0.102745788563824
-0.013974100450771 0.000222020249987145
-0.0121056207806986 0.000135116743957446
-0.0015917890018081 0.0373312569382323
-0.00129939201661926 -0.0413456041093889
0.00847077516836332 0.0542970836147231
0.0156102659492169 -0.0751818595790681
-0.00987717684008021 0.0185248271129232
-0.00417042122735073 -0.0250459211532874
-0.115404140397679 0.0010948545031846
-0.0630906267866049 0.00109356507660674
0.00908406289383722 0.00572412648744955
0.0265156166886278 0.109053602907504
0.0240494289290657 -0.100871012021164
0.00827157083226892 0.0475809846692437
0.0063605489261971 -0.0440164888910364
0.00704545295803273 0.0056697843381425
0.0356965230668588 0.109099845451261
0.0383876044507917 -0.118289656234536
0.023745133443412 0.0507930917446475
0.0243697391603382 -0.0569111110246339
-0.0109698367550265 -0.00135215319388481
-0.0117611461832754 -0.00135313581094866
-0.0105677694993773 0.00400940600174062
0.0201785410250337 0.102645869061054
0.01727921977108 -0.0962028653655001
0.0228516478560858 0.0436091481879215
0.017713377584425 -0.0362493265833967
0.00159555161396101 0.00285128540028689
0.00287589389683438 0.0703687325674889
0.000377780939198879 -0.067003249371664
0.0308736538922781 0.119980626409229
0.0262313521595751 -0.114098253714621
-0.00558421871267323 0.0414103046298566
-0.00628874846028336 -0.0436595515208446
0.00911481602591238 0.093687282668755
0.00916936748647913 -0.095898847036542
0.00884077576046653 0.0441738184234185
0.00857896477720127 -0.0453825216716972
-0.00158614229976109 -0.00075129566869752
-0.0521500261648447 -0.00131274807377478
0.00724080285725852 0.10101713834102
0.00715400918681089 -0.101908921704149
-0.0387103731644645 -0.00130326024302813
0.000792330671790894 0.0256822542113279
-5.91682031717182e-05 -0.0251241347113267
-0.00843743631741559 -0.00125612033467738
0.00870169137967434 0.0799305939113959
0.00964822801556766 -0.0814723986523989
0.0142549211681238 0.0648470436723209
0.0140373664945503 -0.0654743822393734
-0.0129705818839166 0.0563339975110975
-0.0128495477707813 -0.0544680125988884
-0.0190773813396973 0.0816443231100028
-0.0363799116488969 -0.0529257161040174
0.00402653453595357 0.0540851896474433
0.0119342906369331 -0.0537232643348017
-0.0634439188605552 0.00952178009656564
-0.0542669890580567 0.0111553034810795
-0.00860797321959519 0.0793893065133112
-0.00019523802665006 -0.0952629116542986
0.00538944202157163 -0.0120966178823744
0.0144685788801991 0.025552418098477
0.00766794955827982 -0.0333223632343074
-0.117741321436874 -0.00734379995140698
0.0370397025087854 0.119789070816347
0.0336252441491322 -0.124082338567849
0.000618455772741735 0.0386994242761302
0.000809333361588195 -0.0387774654018391
0.00327156165655287 0.0841579925914503
0.00324399382540948 -0.0846192359822865
0.0111899644092863 0.127804855278758
0.0119290503255729 -0.123179630232069
-0.00203777004170755 0.0402342558300732
-0.00278128552238615 -0.0405515819722763
-0.000972959327984159 0.0820373365856063
-0.00154151003589217 -0.0810735944860832
-0.00540608605783368 0.0850548655114712
-0.0210714183682844 -0.0702983874948042
-0.0565789903960231 -0.00375501223665797
-0.0565935839058071 -0.00378590771978497
0.0160779246710168 0.00214590895291024
0.0157218986461043 0.00311115448307313
0.0108074602382965 0.0451908939591807
0.00924241070913227 -0.047518238696
0.0165624978298428 0.090744972870545
0.0139865375066633 -0.0929524029977143
-0.0527314741237367 0.0209297940823021
-0.0511765882229449 -0.048819219068263
-0.0146082632514871 0.0244869987866719
-0.015032561032765 -0.0324604933414241
0.0660087986880116 0.0913322063667331
0.0655444220823655 -0.0924687549161635
0.00167933192653285 0.0127966986421208
0.000300855971214839 -0.0216073037712318
0.00399864650092353 0.0389483565702364
0.00386841445531827 -0.038997454542769
-0.00331911578918232 0.0825630689594731
-0.00390650671576756 -0.08289364703348
-0.0353888623583084 0.132950189756928
-0.0364517441486385 -0.12991329515725
0.00656303285394275 0.0908474648905749
0.00699082926318262 -0.0909958953225251
0.00210487376238196 0.0415404663340572
0.00232322735531529 -0.0415377099153287
-0.0173494825079535 0.112741701234622
-0.0201608740645793 -0.115303006483665
0.0149562716813944 0.141461780699894
0.0147088865204243 -0.142756604067028
0.00322670590863455 0.0722528339624688
0.00331601290505848 -0.0726361283870102
-0.00576613494233587 0.0415199625887041
-0.00563887328302809 -0.0414064644103071
0.0274786941602068 0.0793806452614535
0.0321325157521356 -0.0824359777347375
0.0274107907619074 0.0358250428234739
0.0291840817306472 -0.0421893294590186
0.018500378251338 -0.00146389407841045
-0.0339386605396918 -0.00149987593243304
0.0198863340986704 0.08838960098919
0.0186116412275497 -0.087657249294432
0.106047434420488 0.00158139178824692
0.00596796613537116 0.0478963691751699
0.00628557246797006 -0.0474941430947779
-0.0865703085036288 0.000209578634619232
-0.0285289385053843 0.172007730987006
-0.0210321106509634 -0.167154055762108
0.0098311392065949 0.092742452483661
0.0120647840368139 -0.088898761760476
0.00257469099140334 0.0388044203832001
0.00213669859456607 -0.0381525666725342
0.00149907191027005 0.0942664177633761
0.00245027613532205 -0.0965839337356774
0.00545217777436825 0.0431365759653348
0.00603195462091173 -0.0453898210542329
0.000717806264029327 -0.00160412204291214
0.000900123195322934 -0.0015841769401636
0.00857483282360683 0.0962435384008033
0.00787941181869416 -0.090734600699192
0.00804825525300974 0.0403584714571605
0.00653450697799983 -0.0365493134459594
-0.00486349151570304 0.00288202121378014
-0.0312627731740637 0.00294529264731236
0.00478442705078211 0.0395860056937755
0.00518660105366806 -0.0410938884062359
0.00679757049174901 0.0933348775642334
0.00718017896138054 -0.095490935991452
-0.00326443274071397 -0.00177600185514802
-0.00477798596396987 -0.00161572964319776
-0.00456296263218655 0.0925212045011486
-0.00413938682745664 -0.0887240830124603
-0.00294073820411121 0.0273171957305768
-0.00299619722505671 -0.0244199847938951
-0.0131999006973048 0.00777417471206414
-0.013226977631368 -0.00453958683902965
-0.0165251124657054 0.0981366790948575
-0.0184919830811559 -0.103660104860235
0.00121489425701252 0.0434282153326396
0.00139810580930984 -0.0433055017925658
-0.0131930324675988 0.0930607411583752
-0.0106729058912157 -0.0895713587091853
0.000390556103592654 0.0895628811763437
0.000648854091874333 -0.0895358549710758
0.00172858758054234 0.0423921870049636
0.00178503844336664 -0.0424218949702217
-0.135682926665534 0.0129236721982141
-0.135922396174759 -0.0135044683690954
0.00418149926451562 0.0382013494764535
0.00478633084722999 -0.0385379526131997
0.00811529489015515 0.0806389483005672
0.00972660375928508 -0.0796630702037747
-0.0524225548244023 0.0800098258878778
-0.0546687355969611 -0.0754206169142094
0.0307926091074142 0.100954627961849
0.0311536691895144 -0.104452593612562
-0.00517053391452997 0.0197009520807849
-0.00426734721699285 -0.0197125816161501
0.00611335239927726 -0.000484714346781728
-0.00472969017325834 0.000243325092565232
-0.0990829768927743 -0.00744053234093842
0.00570857701618719 0.0890257212397942
0.00480698192985525 -0.0927897566670939
0.00692747441593541 0.04935391254887
0.00548506316340658 -0.0497898149113534
-0.108081332613928 -0.0102628605309137
0.0399777696538708 0.0712870320452441
0.0380887560717942 -0.0655018571824346
0.0201712677416449 0.042631132631456
0.0180810098376508 -0.0402653695538928
0.00277050181022642 0.0440673386896333
0.00115173766894799 -0.0445233544775974
-0.0993858344590652 0.089611703333966
-0.103420341827453 -0.085480904843897
-0.0935686576916652 0.0307557676469044
-0.0945090213401361 -0.025213170955184
0.00579874109237269 0.0433484847492055
0.00586530519597821 -0.0431608024471771
-0.00110217604981674 0.0438494661422491
-0.00162934127110685 -0.0437810679391529
-0.0230797082044964 0.113987225983583
-0.0298390541649543 -0.120308550092451
-0.00466077996682417 0.0709982655890081
-0.00470051820455297 -0.0700531562288309
-0.0106326266458684 0.0516321729288829
-0.0150935705278333 -0.0520361594406584
0.0959045984331432 -0.00553450820951048
-0.0383736345098235 0.0430006184004266
-0.0374198438769712 -0.0517953234246372
-0.0134637541409249 -0.00757459515618854
0.0229172730650861 0.0926060156758298
0.0243017399004737 -0.0943520001602238
0.010671360878063 0.0539692122629786
0.0103071347442731 -0.0548092454304346
0.0167122624100428 -0.000835096264216923
-0.00671958410459103 -0.000302175334204424
0.00537152606998786 0.0443995953129947
0.00515384860760168 -0.0419602750226593
-0.0804848907662363 -0.0106426801218628
-0.0136734455625948 0.079343258434224
-0.0343786561076647 -0.107537192369036
-0.209496764946228 -0.00154084893333347
-0.00950570613415921 0.127820307275831
-0.00927245681298381 -0.127542063267372
-0.00345894876903944 0.0607086679935904
-0.00333372225553973 -0.0606642012853379
-0.0176111596226969 0.000166672211418099
0.00557776581174589 -0.000172293518721926
0.00901574300213909 0.0931264790016309
0.00953974481354771 -0.0937349513507486
0.00743828375286885 0.0415039445467134
0.00799850295458187 -0.042189875894067
0.00659661859907511 -0.000125314793166608
-0.0241056445448802 0.000356190711963395
-0.0961436344727564 0.156394457823815
-0.0946723269782103 -0.154664189398785
0.0147536653482878 0.0550418581188258
0.0165347193606179 -0.0574469374458686
0.000278804808275521 -0.00308879867548321
0.00231506973849386 -0.00295282518137445
0.0132396672973875 0.0865825974122099
0.00755197088567962 -0.0830948970806395
0.0106790629978041 0.0446997993685909
0.00850022024645912 -0.0423252540393672
0.00576515863005987 0.014228083602017
0.00501986231972224 -0.0131691022450177
-0.00107622107251097 0.0396880402360109
0.00164743418481246 -0.0399535310421068
0.00190159096660097 0.12821663173327
0.00765723911164347 -0.125653729698015
-0.000554616260693377 0.0772120732265884
0.00690485510209453 -0.0785428768796873
0.0115670656124393 0.119043402836451
0.00920802053170858 -0.102532535316657
0.00998033231904379 0.066413334627859
0.0091595207204612 -0.0493652056149388
0.0101378883457724 0.0092789649627479
0.0116458307868979 0.00950116986516523
-0.00494376399678444 0.115780070439413
-0.00522555042651436 -0.117036705250938
-0.000626434044212762 0.0479753508414967
-0.000642870800743665 -0.0486608111407489
0.0179157715384274 -0.000525918833658032
0.0215900654000513 -0.000794409505714919
0.00269469331583266 0.040401684806374
0.0019613868109709 -0.0401268972985731
0.00214397077309156 0.125169329924031
0.00172690566903086 -0.122816014269483
0.00659677488657385 0.0731904322790939
0.00547971909535122 -0.0716852515464785
-0.0424750749124464 0.0831920357079187
-0.0251239218786274 -0.0839025888611192
0.00677575441234194 0.041859438156191
0.0100490254757536 -0.0445457001701127
0.0617903573964803 -0.00362631421236025
-0.0862034375335634 -0.000996048038450268
0.00368064356559165 0.0403309515394474
0.00247307088873391 -0.0406125614480294
-0.000482188123843927 0.0831514859551896
-0.00166693559840878 -0.0870564825674689
-0.120342662833979 0.00123207840827047
-0.157314575339569 0.0014133163864606
-2.07708109097931e-05 0.0432168007594206
-0.000140913125958848 -0.0432870870839718
-0.0747177798505324 0.0409959000151908
-0.0746211392367618 -0.0433323096392945
0.00213730164700982 0.087402045463262
0.00168541738270901 -0.0877625908989676
-0.0112330879726943 0.122362298209213
-0.0124268904236785 -0.122798531913363
-0.0116373575532239 0.0450964740611029
-0.0120966747599764 -0.0442347178296238
-0.0467928812279682 0.00134067908407938
-0.0466147833384171 0.00138473329831546
0.00203556472287213 0.106554584219844
0.00228708103540199 -0.10695520853995
0.0091893296879725 0.0499100161235337
0.0098342709239523 -0.0508982812222186
0.0215790549327235 -0.000491601621155832
-0.0046372703890325 -0.00150119260777504
-0.00504601846625253 0.0977752114280382
-0.005411180038544 -0.0980431752733663
0.000598197364095581 0.0421616392011763
0.000547851510442521 -0.0422110475279043
-0.151823872131672 -0.00395008302506814
-0.161858998270336 -0.00315064201183658
0.00145583456366194 0.0383879067923143
-0.00156521373908131 -0.0390513050463788
0.0165722308194618 0.0759494386945683
0.000341989610132544 -0.0849720793120039
0.0143224516167926 0.108924286836255
-0.00262635485789963 -0.141136479728709
-0.012394556555543 0.123231360081449
-0.00111282788618135 -0.14364155841788
0.00318587111851782 0.0496963983537892
-0.00115385723548097 -0.0618285460340411
0.00989119506641158 -0.00694026847750956
-0.00364739397122315 -0.00630797074694404
-0.102324269809715 0.0008245563668493
0.0492832726605593 0.00268276445325962
-0.000781860995895001 0.0417508106521886
-0.000991059578524634 -0.0414799418081975
0.0271677218516183 0.0893507032442749
0.0257609655213514 -0.0856366207131996
-0.00215967253345461 0.110549202775196
-0.00418538010120092 -0.109458660439307
-0.00282395422306811 0.0828399223136953
-0.00365301283282129 -0.0822129546387563
-0.0035367056119629 0.039998443981771
-0.0040797741142761 -0.040757497453593
0.0129510122638133 0.0931168530670236
0.012174115535305 -0.0978975419639078
0.00914066448748174 0.0425473055701665
0.0107706310243788 -0.0406446620467287
0.0217497385361979 -0.00520712354418612
0.0212581664160377 -0.00565603320332173
-0.0013913854691669 0.107843553465973
-0.00150642010140326 -0.107539248963342
0.00774773071668701 0.0582011659317093
0.00774386677873847 -0.057593012247338
-0.0072338544263747 0.000314823664073791
-0.00718249774115324 0.000311301781815839
-0.00318703434119636 0.14001961675864
0.017105496532054 -0.12753706582939
-0.0130913149568611 0.0332607706764855
0.00176737717009705 -0.0365872103975531
0.0098872462096461 0.0520410112052404
0.018105848150094 -0.075795220155276
0.00945675334359399 -0.00256462960793915
0.00155210919711251 0.0505348350549789
0.00184073532603122 -0.0511982382434852
-0.00486276223255307 0.114752464993751
-0.00446679646524067 -0.114890246320834
0.00472309993877289 0.00181319544673645
-0.00134504219645143 0.110586531992515
-0.00135546073743598 -0.111413459480693
0.0060387931889013 0.0529984501489446
0.00581801938303103 -0.0532651421634287
0.00328590786812771 -0.000267957513502387
0.00350771528703865 -0.000370195879999955
-0.0168524700481551 0.135568050980353
-0.0144606882111603 -0.158228277886885
0.000614046952685791 0.0408105431702229
-2.02167749263978e-05 -0.0405440405371474
-0.0115225832163371 0.083185494081595
-0.00921618415250445 -0.0935749280591694
-0.0189292802486979 0.141087877316136
-0.0194825715963845 -0.139578695078768
-0.010750776150226 0.0505245058919937
-0.0105003596383423 -0.0497207298741853
0.00448436049281388 0.000253426851061978
0.00584936306390066 0.000365822069047462
0.010903235371394 0.0770746417209562
0.010891889634381 -0.0768398725859043
0.00444451626773034 0.0409768675041544
0.00446969802996501 -0.040633734423694
-0.051076351935437 0.00110896654030429
-0.119662605378993 2.92261848711702e-05
-0.0834417551982163 0.126081654137777
-0.0890844848072955 -0.122874527408424
-0.00688335985417223 0.0571147508700441
-0.00640129935011994 -0.0565197538835674
-0.0124221875928139 0.00159567414597106
-0.0120873237302231 0.00110339329661519
-0.00214744542611762 0.0456414814851726
-0.00237405129687479 -0.0463135413001797
0.00632008690412223 0.0808641510173148
0.0070355691976357 -0.0830305220342119
-0.00674363831051887 -0.00153580284787214
-0.0877485398086937 -0.000332373863464708
-0.00187139302634128 0.0394158309102501
0.000152485554029977 -0.0385596714885377
0.00418841318380037 0.0733353607386308
0.00718734312976363 -0.0741287351309063
0.00243096564626916 0.117097586381342
0.00443663571454407 -0.118061797821872
-0.000230794674431933 0.0906089669916753
0.00353387056910181 -0.0882650926739364
2.97805733877539e-05 0.0415691932577342
0.000117873130625796 -0.042053533376232
-0.00114952812969899 0.146568707550622
-0.00224324232727586 -0.141018642894377
-0.0126988925906992 0.0829183726929575
-0.0147903765021905 -0.0790704967660154
-0.00778112397481465 0.056510987708218
-0.00775110979850007 -0.0515449641645073
-0.00515550901190117 0.0408248238286198
-0.0089797526062756 -0.0379225840487113
-0.00668461982757257 0.0873786405412867
-0.00703930958222971 -0.0895188041240006
0.000922506236597302 0.0502044131545934
0.000974084597416036 -0.0510968725622184
-0.0317441769644999 -0.00106990049301081
-0.0266789203128469 -0.00138954252090318
-0.157832548715504 0.0635177235290367
-0.131267270332758 -0.109691861343495
0.000423737965602073 0.0370850321318494
-0.00104791340697429 -0.0427185192259506
0.0169798067490424 0.0860429787853306
-0.00367148282641211 -0.0860581776009802
0.0130159720379874 0.0766239245974011
0.0145337244412256 -0.0765841934971833
-0.00512487424765426 0.0419499318747504
-0.00433839820250803 -0.0399771189828104
-0.00438549774021367 0.00132921672179466
-0.0662455613078947 0.00115679828744804
0.0350857320612936 0.148420611461043
0.028316071489649 -0.151511161892105
0.00402239354100181 0.0427504264571371
0.00516603595613498 -0.042868374909165
0.0366906039291214 -0.00257859146912507
-0.0140284320920869 -0.00177998803197389
-0.0264353797517973 0.0887441767227645
-0.0276549554103388 -0.0908401466949267
-0.00911874015877217 0.0275768078056319
-0.00987364168011066 -0.0283002825941148
-0.0628237127918683 0.0369404352206777
-0.0627017019049582 -0.0389241285589415
-0.00185141208915053 0.125466649222205
-0.00113342740673193 -0.126448899285322
0.000177719695866939 0.0397381983403244
0.000583112032685464 -0.039591507062068
0.00166663540394979 0.073465702595836
0.00216529646168692 -0.0742309463494501


==> expt_house/dmd_a0.2_eigval_2.txt <==
re im
0.0306087176164163 0.104944621647588
0.0312640889548605 -0.0998531369155032
-0.00149772399066477 0.0400221997299913
-0.00193651224064295 -0.0398888997962505
0.00139072330446892 0.0802365426439696
0.002282906329176 -0.080515226347279
-0.0996543411454847 -0.00568231810839515
3.48371666546693e-05 0.0991427682157389
6.27427071602312e-05 -0.102044551844084
0.00531649245516542 0.0471424477948675
0.00528571881279302 -0.0479928350579828
-0.0873617650054379 -0.0102199307600429
-0.0100694077191638 0.0295898250122696
-0.00787379854000063 -0.029180777153289
0.0188137457136289 0.057863597032918
0.0196871568658392 -0.0602704222877675
0.0275944177909491 0.119151237828803
0.0263411486073339 -0.120863436091708
-0.0276695252412581 -0.000442611037279424
0.00412660924120748 -0.00049767514698364
0.0322569719442878 0.00306088884398649
0.0315575109872131 -0.00146100757248927
0.0108613635372465 0.0784655283037523
0.0101071866769974 -0.0780823643928844
0.0216285958672153 0.0951277340446524
0.0213953934776469 -0.0949523136923154
-0.0195105622183641 0.00225179902585983
-0.0195533468439462 -0.00183416118121997
0.0182504895492502 0.0413979534722356
0.0180553476827355 -0.0406389272371587
0.0108986969076435 0.00281835153906812
0.0152361666479315 0.101428301245413
0.0156247063283094 -0.101242377566408
0.00401806278599069 0.051360740794107
0.00384342724324471 -0.0515062536870895
0.00724243581679601 -0.00259943079475325
0.0154825915446059 0.0984023382423408
0.0168033029294625 -0.102140075638814
0.0111057884261119 0.0369877753159772
0.0136981363027913 -0.0419493866504402
0.00559219872012512 -0.00161810758604695
0.00573027116413277 -0.00163469658549323
0.0154845103357507 0.0839081050324103
0.0141955469893812 -0.0816793619090495
0.00656187140124713 0.00241596652874847
-0.00700898701922102 0.0435936780410616
-0.00842981070531061 -0.0427982494599609
0.056503370497012 0.00267157287234008
-0.00639493003364991 0.0761363837716851
0.00053223053224128 -0.0935855496346196
0.0010776874883656 -0.00337554339050609
-0.0251080676396372 0.0513794332665142
-0.0155253912254359 -0.0439753432466667
-0.0014771619072978 -0.0030973952212506
0.0318306076478144 -0.0114722279437677
0.00619669017204532 0.0610334266215161
0.0342958237452692 -0.128211283396334
0.0206544141412938 -0.0128992095469123
0.0460985849804351 -0.0553029610305788
0.0343153374997477 -0.0130627801115952
0.0286224605699991 0.00696060213902438
0.0311670496032352 -0.005513982265778
-0.00862364469100483 0.0861608129011709
-0.0109548309742167 -0.0852415657616664
-0.0291537852717736 -0.00070607110411575
-0.0286571638354894 -0.00104557968064518
-0.133738851120048 -0.00166596311870209
-0.00339599689732632 0.0449175957281074
-0.00394307806796223 -0.0464962729433735
0.0406784491758625 0.0113732011147881
0.0380980016085483 -0.01201222799326
-0.011280003676087 -0.00286004356173217
0.00265755676827239 -0.00187597904826152
-0.0204765853123339 0.0576231327267855
-0.0183280321464158 -0.0594873319260812
-0.0313724888334953 0.00159277185772593
-0.0661661918984502 0.0356585918426078
-0.0647319279389608 -0.0298067410725823
0.0192275866304878 0.141460290758416
0.0202892562481518 -0.137407011269425
0.00757850840420325 0.0735433908294421
0.00676774158310408 -0.0722833885262757
3.47615557488481e-05 0.0377853266233859
-0.000844571504173061 -0.0374802045177859
-0.0569124016756466 -0.000489979947916531
-0.0566490527760626 -2.52513315586599e-05
0.0124023273012809 0.0823071686138545
0.0114515803367876 -0.081108233418567
-0.0135978890010413 0.00105805343270399
-0.0181793081352308 0.000611832583843136
0.00491670861903054 -0.00226391285974752
0.00304927723513777 0.075610714813123
0.00436495058719803 -0.0762020026143135
-0.0316747435196534 0.0118881436545004
-0.0287156235305703 -0.0116565061914967
-0.0414109208313731 0.00123080544794414
-0.000911870833665648 0.0443218133792041
-0.00010834571919609 -0.0432781093103726
-0.105787485658626 -0.0182442725935071
-0.104957772340707 -0.0188317650068756
-0.0174116183753582 0.109136056187835
-0.0128718254035447 -0.107384839520453
0.000411086036692777 0.100646234710241
-0.000634019254209662 -0.0993821764166909
0.000558543821887072 0.044674477486402
0.000781672910114213 -0.0444739871567297
-0.00536334791726836 0.148364988517443
-0.00398623314287192 -0.149340011440774
-0.21955492438482 0.000506186732261363
0.0020679115223847 0.107368894829059
0.00321366870356858 -0.106699435049424
0.00134962699577975 0.0438016529139441
0.00142078970756041 -0.0436530256633316
-0.154279639269237 0.000994765205685428
-0.0428966643077506 0.122015934968331
-0.048518529593826 -0.114993755852196
0.000413853414358771 0.0869309389993489
0.000531377148494437 -0.086796104267449
0.00181651299150653 0.0397405354630097
0.00167408137302598 -0.0398068167923385
-0.151689510100487 0.0704785254131467
-0.158775298238825 -0.0630429137809457
0.0227594316627483 0.00425800125423647
0.0212189196852987 0.0139238052993552
-0.00423940736765839 0.057079288477071
-0.0100213118819085 -0.0434180401120436
-0.0109598701352164 0.0571910744234733
-0.00935373944388894 -0.056110508748096
0.0634180945300805 0.000818680056904412
-0.0187144316389631 0.0614852870833178
-0.0221060196121811 -0.0624169119622594
-0.155712931106362 -0.00171210982325926
0.0160033916030695 0.0787636392809763
0.0111593498929905 -0.0848181252102138
0.0362040145220787 0.0567336009308889
0.0260018663365707 -0.0575682653362617
-0.00803240223898242 0.0324024357494489
-0.00640542428379032 -0.041132832791983
-0.0706979515391436 -0.00166435154611211
0.0047133677154898 0.0696211291123582
0.00482282702875358 -0.0749059986409388
0.0511888187886875 -0.00208151478324518
-0.00279472536047469 0.00914573690812158
-0.00320351836861631 -0.0168394130164586
0.00848886265310196 0.00132186131541067
0.00142700720240562 0.0577196713341981
0.00149328068622958 -0.0549761603944792
-0.00563977252364926 0.121256706363744
-0.00671357531478676 -0.118552514882491
-0.00541855309435074 0.000775418391738051
0.00709627612638397 0.00120727981807824
0.00672394587424119 0.001153649459505
0.00549586235611933 0.0550663896633574
0.00545355919696042 -0.0535404860624738
0.00313897987864603 0.111727153782923
0.00351026886403023 -0.109030236983798
0.00456955319628062 0.116782986723705
0.00434532556549357 -0.118566762095913
0.00714331564230756 0.0571161853050089
0.00714690558626889 -0.058215640196314
0.00682892237725289 -0.0025729318830266
0.0084716122113626 0.00105201170390638
-0.0121162794615319 0.145761239559733
-0.0110810597262659 -0.143327132763403
-0.0034890206995553 0.053743648399641
0.000670697573251745 -0.048699182987382
0.00801494900776093 0.00364587869546961
0.00786017070224781 0.00343363517471393
-0.0356834757388426 0.124192235506727
-0.0380887339703562 -0.124769339040354
-0.00455892523514616 0.0423569563182955
-0.00454234155049797 -0.0424296720019569
-0.0994731019455489 0.00267664185517273
-0.126192758140986 0.00143889938096648
-0.0214935331072838 -0.00137739654359365
0.032416459814778 0.00132765548706158
0.0032946847285053 0.0474233674074648
0.00278738969999895 -0.0473545470182521
0.00153450423974357 0.10109579828797
0.000704788045355129 -0.101301740811215
0.0538871883402186 -0.0229838474417808
0.0666994227717439 -0.00491350739875133
0.0656594321762007 -0.0448779930467406
0.000294297479802805 0.0253611948475461
0.0179188950245255 -0.0478263152751972
-0.0821262354372851 -0.00851550062665929
-0.169640032707846 0.00895891704982507
-0.000486246018910682 0.0471275689252014
8.97763659221772e-05 -0.0471153497611628
-0.0912970553818262 0.0222089498492808
0.0033949349960046 0.12283984209016
0.0260355102430577 -0.131960953966953
-0.00154223509161348 0.0934568273789509
-0.00157336100868005 -0.0934881145335527
0.00247658287483295 0.0425312153241399
0.00246734145073025 -0.042527353482252
-0.189247422348231 0.000310413305070229
-0.232211309201417 0.000559711234825694
-0.0135782533513191 0.140593637850635
-0.0117033881540648 -0.138753313600005
0.000968774160409116 0.0410805112133089
0.00111339456642401 -0.0412753987244706
-0.0087073647481492 0.0844504099926737
-0.00741323652720166 -0.0826726068020833
9.22691236036099e-05 0.104834570958969
-0.000492924650262644 -0.105143559584122
0.00791651021899323 0.0364346157310132
0.00694951425492151 -0.0376000523823979
0.0297388410063905 0.00210319502128185
0.0397829743263758 0.00232992273159629
-0.00535426097253652 0.0957932529363752
-0.00533667288536455 -0.095739426610733
-0.147081297044254 0.000909100323699763
0.00287122875695671 0.0418109501843002
0.00283400771359441 -0.0417927478170241
-0.13937621981192 0.000329035167288176
-0.000835594459306257 0.109530980739477
-0.000988563215218165 -0.109314357563622
0.011439865801396 0.0528937017350589
0.0113444079588903 -0.0524975346719979
-0.000714125564425033 0.000203669097080576
-0.000664935627704793 0.0001532677830286
0.00920289905361362 0.0449528364657553
0.0104156570116283 -0.043353398041067
-0.0129860232481401 0.0866734948030742
-0.00601086396383654 -0.0795851466842512
-0.0361770215828984 0.114539457467458
-0.0593318717756491 -0.120853923395579
-0.0126125741397592 0.0605600610436749
-0.010813647210174 -0.065024586113004
0.0262724772818474 -0.00328709515819469
0.00921002273709103 -0.00411392605827518
-0.0388639696087519 0.0387598741866716
-0.0347048712241856 -0.0433855293725139
-0.165607403235158 0.000425310069417101
-0.00136024768969775 0.0479336130851755
-0.00114184567181271 -0.0478495422045317
-0.0535718955177868 0.00255855712925663
-0.0535185933672949 -0.000233455369845507
0.0932689583269143 -9.66885746302017e-05
-0.00183792263521691 0.150724691971814
-0.00409753182172293 -0.152555351187613
-0.0019113472850711 0.0354440804620881
-0.0022715731578844 -0.0355738478614272
-0.00146632772444682 0.0928325657462671
-0.000903181059368301 -0.0939162930925079
0.0721306781099488 0.0636143473186574
0.070489091716838 -0.0599993502362889
0.0530403192976626 0.0512462166306548
0.0521182664864529 -0.0490638435674632
0.00649515622247945 0.00254382403333283
0.00581955828549156 -0.00233295194897076


==> expt_house/dmd_a1.0_cmds_1.txt <==
x y
-0.0918478811149425 1.11683501726025
-1.28009209738856 0.461565797286963
-0.435281860311526 0.0179579869552822
-1.27092459033642 0.613932606957018
-0.600563172592026 -0.215541021437963
-0.551454242359559 0.279934436007984
-0.935016513519219 0.535902998375332
-1.40660585742094 0.261331287818897
-0.109413631231627 0.394157894394958
-0.887329564065058 0.407124270407298
-1.11738126813366 -0.33835884312241
-0.737592254268144 -0.857491357493668
-1.12559187977636 -0.626940548083367
-0.378540931882805 -0.623352146082088
-0.425123282033306 1.16141520491841
-0.593751880898598 1.08611270597697
-0.803315122982639 0.153226141197641
-0.757126896702715 -0.626117136592521
-1.16439993704164 -0.545723940305388
-1.15904245797566 0.864144689430963
0.120836868462397 -1.96962662313239
-1.48122090425081 1.30845879873647
-0.214310034965542 1.26635544916169
-1.68778681457129 0.196188656569114
-0.568323770196742 0.162709710217694
-1.16462410830978 -1.13982118953624
-0.601796955520625 -1.02573277156243
-0.542757789163479 0.292098757039323
-1.3615307990582 -1.48219956486604
-0.932246773949988 0.919255817224158
-0.943057495335796 1.33102856635806
-1.28223673935871 0.448645663489718
-1.59812761825774 0.193157826463771
-1.14462790602266 1.07991527458914
-0.437897656477545 0.170532390786353
-1.54758964279065 -0.0233145952596084
-0.928483777828457 0.19697224598312
-1.10637099217488 0.537415695836185
-0.253636473230026 -0.306010215520896
-0.278310445428233 0.307757514666231
-0.83486021257207 0.20172911632089
-1.35401448264774 -0.817068880497873
-0.775120052972823 -0.918555684241038
-0.611945497496837 -1.52060498541368
-0.348795200773046 -0.880850305652347
-0.80528906800757 -0.10217818841912
-0.358792928492937 -0.28560770793953
-0.263187597334 -1.31678742410152
-0.460580605198973 1.3677398860576
-0.647066079197217 0.251017955181153
-0.3526471540723 -1.70481892703205
-1.37535724317202 0.0175090712404571
-0.394628922567749 1.1040637431338
-0.907050971499211 0.430028371554026
-0.226610116317932 -0.371411880634551
-1.3019802289833 -0.628842890097361
-0.869611853745683 0.782830337185877
0.994723377488041 -1.95968357792771
-0.253610046932165 -0.263797305364931
-1.15157397134709 -0.566325554791254
-0.00067383415144228 -0.0923947047950952
0.814238060116272 -0.768911632801375
0.672156289848004 -0.314534100293216
-0.00346235268741928 -1.98528080511351
1.11423581882533 -1.36887133869417
0.584120137310881 -0.75253724094727
-1.00297467710108 -1.86935980512832
-0.646098752145713 0.70894783128973
1.51936723834454 -0.867735660655344
0.19325286416087 -0.834782931798279
-0.0954399584696912 -0.549456278106037
0.828300353164508 -0.262792054818039
-0.890326797109514 -1.85787432478227
-1.0556725944449 -1.07367039628442
0.146968277664938 0.498626255777336
-1.15736008980473 -0.701541343278524
0.594123374852509 -0.296622622095278
-0.759623059662287 0.0808830663637929
-0.725841983617229 -0.0730606267528077
-0.475822366195558 -0.866919991646941
-0.189425611951448 -0.631851155395418
0.287843254612617 -0.515497795144578
1.24090521379356 -0.184102797911337
-0.674377292635174 -1.34040139225292
0.627220979589002 -1.22564899770047
0.427171167325546 0.253438430958651
-0.841614312658402 -0.0991935155062211
0.460060826108633 -0.916308967676806
-0.174195963700239 -0.162908160795404
-0.979226994487259 -0.484679470826876
-0.0279907575540382 0.332003281485297
-0.750811598307261 -0.39355009481334
0.203584102384563 -1.05253970790805
0.783270100307135 -0.534933948961113


==> expt_house/dmd_a1.0_cmds_2.txt <==
x y
-0.419610454940028 1.50828605883519
-0.713937872805564 1.09842197681299
1.67861260007901 1.27496259043681
-0.125052365257692 2.13306213872578
-0.488369456963813 0.887311458946065
0.420943602044016 0.920709513669163
-0.540119205136787 1.22893074152368
-1.19987553498987 1.24983589057477
0.585356622421135 1.93424842039021
-0.236090679117279 1.73832117191982
0.34227859402215 0.24660718699302
1.00387465646001 1.79804396710135
0.26389863575411 1.50562345302562
0.655857139812894 1.08109839740663
1.3188084704788 1.33687366244308
0.141522988482989 0.870032596795654
2.70938928540171 1.56914148862654
2.69739108597245 -0.361738178210841
1.02806654093833 0.00744151742655377
2.55194531798699 0.939693082795599
0.562216796286964 1.32004058541177
1.50398920861844 -0.303894240718018
1.90615810778119 -0.857866574069463
0.277547476483523 -0.491376657069865
2.59062583425222 -1.45456343599916
1.29798976574888 -0.956400556511498
1.95708606703242 -0.656120747636582
2.48719263431169 0.16633691412588
2.41158977655368 -0.599503012324376
2.13197743509682 -0.632315743044228
1.37625232212124 -0.879605557110876
1.19324812137525 1.197634201767
0.364418859247985 -1.01526809379211
1.6623946348501 0.465399660679317
2.83655472129016 0.252323737376506
1.70310970354505 -0.1446116258357
1.04059176703279 0.951841862239843
1.07828323914129 0.881124104407166
1.19535775479152 0.249589336637361
1.78954532101177 0.496025095940521
2.09707051976135 0.051840566644425
0.898524907603387 0.394237419978227


==> expt_house/dmd_a1.0_eigval_1.txt <==
re im
-0.0735424051467806 0.000886297611352469
-0.0317849943230298 0.0651416611409693
-0.0345766004370525 -0.0629493901140542
0.0764509409658508 0.00400064442643463
0.0376177963690215 0.0432253491870919
0.0379661326496294 -0.0355551163186946
-0.00262155423585981 0.0595124115598732
-0.00283647400854295 -0.0601658630759126
0.00267849121132778 0.064530221360792
0.00205121865258796 -0.064888415021663
-0.0721510708144617 0.040544398504812
-0.0717959977948952 -0.0417835252144297
0.0169864508709991 0.130534355545094
0.00649760056624793 -0.152772215622092
0.00299446791107569 0.0371824803634517
0.00403986387370102 -0.0363053730051119
-0.0629346755403018 0.0288906730898554
-0.0614045768738834 -0.0333302292133011
0.0320676185129356 0.0179570286695086
0.0331215182446479 -0.0187110022993436
-0.0183908579315429 0.0299355566871793
-0.0173517028077458 -0.0292956564935892
-0.0155014667457193 0.0328690067212432
-0.0140085681968569 -0.0324383358033588
0.040115047273174 0.142357393724829
0.0349168212451872 -0.14915389889235
-0.00117723990458901 -0.00656141600410123
0.00916772807110422 0.027227405676701
0.0116983769044649 -0.0347212885977743
-0.0392988721779698 -0.00918966775633159
-0.0169548266411862 0.177367509255169
-0.00522283168984226 -0.167304476402539
0.00574384767886942 0.0790695543315377
0.00833912318199866 -0.0818254215598869
-0.00151518281404991 0.0409644972517293
-0.00102921769900479 -0.0399445297130057
0.00573399061584646 0.157872181850148
-0.0140905417384462 -0.168130132023708
-0.01797487303758 -0.000704039689981265
0.0516917629674953 0.0105635726034175
0.0614634355885777 -0.0126307638844137
0.0399343321436818 0.000338379170905595
0.00639479876268698 0.0426672281990392
0.00640642212063055 -0.0425332784493497
0.00311845839915916 0.0902922116106946
0.00310011786903259 -0.0886675515077258
-0.0538406705619848 0.0498056861695458
-0.0546632298674519 -0.0494250716905497
-0.0264944659278709 0.0688919317239919
-0.0293912728198231 -0.0677588502617966
-0.123946949343609 0.0211788668937315
-0.124122929755825 -0.0205918729661138
-0.0451650992915875 0.000680804494715238
0.0141028256615162 5.14728977324896e-05
0.0150910525029211 0.113986832467052
0.0164994680888519 -0.114247021146087
-0.00445461927599062 0.0470819761611697
-0.00522869110465521 -0.0499232670938716
-0.00652312738664999 0.0604464234243705
-0.00674733515303275 -0.0562704278225103
0.058711184527102 0.0349674937311097
0.0629517553630451 -0.0407599424661106
-0.00144207912438341 1.50724263273733e-05
-0.0361585885201613 0.000556776982761428
-0.120353413726783 0.0570333869029633
-0.121055223115628 -0.0582787543967493
0.000283700359833949 0.110846068551882
-0.00345879945984593 -0.112707940361641
0.0203320828593276 -0.00141886777579129
-0.0409018165456484 0.0175488078714557
-0.039771880515371 -0.0240025275397797
-0.0344637224578222 -0.00322305026630678
-0.0249084357976929 0.139862208719801
-0.0264688005010445 -0.138834882868601
-0.00523812095033642 -0.00457026915754629
0.00303402141615144 0.072222621685092
0.00147960848718737 -0.0749160939417955
-0.000364565912637154 0.00236482450794566
0.0180386599390237 0.0553836109891924
0.0172350850062596 -0.056718319372714
-0.000235476193568924 -0.000473982017265975
-0.0378267836037032 0.102139725025828
-0.0334779155350931 -0.100821209502434
-0.00680715388282882 -0.000443087441847002
0.00547428898952134 0.058109870998477
0.00633881967836464 -0.0582164269856878
0.0472374372644131 -0.0018589270777289
-0.135374419932958 0.00444625920605958
-0.0501887005870043 0.0162054930452718
-0.0477527297397099 -0.0111211049126569
0.035840150478683 0.0609388832132486
0.0330475511424463 -0.0532630569050934
-0.112566319943223 0.00633319810200054
-0.112916343415707 -0.00208791550879152
-0.156654880802514 0.00177483693279887
0.0263120381261784 0.00245727667347725
0.0119470808715159 0.12531067646672
0.00747598165725527 -0.14936449897757
0.00162618347142961 0.0409873835949801
0.00174877710565286 -0.0387309242373139
0.00527862154842766 0.114056739563187
-0.00538273369483412 -0.1009324077729
-0.00539375623111507 0.0404589734517272
-0.00511620036206857 -0.0405856764032069
-0.110263171640768 -0.000124832027169884
-0.0713602873234115 0.000391919648759087
-0.0599168097056425 0.075468821407443
-0.0643695782595201 -0.0717023773489727
-0.0710941163448786 0.0947124976432615
-0.0693533991296231 -0.0925837702680445
-0.00473286321246058 0.0618059936830932
-0.00658726365172184 -0.062062345262683
0.00031017077133394 0.0324025834807446
-0.00045938015745713 -0.0325844326099455
0.000433038966106671 0.0433017346891804
0.000455745166157945 -0.0433595917722761
0.0131848315393071 0.112593260995299
0.0132772572260972 -0.1124009126149
-0.0103820748132901 0.0716588512372253
-0.0105704862243746 -0.0714509788463075
-0.0118166133788831 0.0862809924585732
-0.0156868723617857 -0.102477958239133
-0.0125377908520943 -0.00239720799723148
-0.024105907284925 -0.00338000945545055
-0.0189303782537257 0.0264602613287623
-0.0198508651528374 -0.0347147221729961
0.059658547560667 0.0274115959594617
0.0596235827844679 -0.0270652661025004
-0.00424692223850703 0.000698398972590175
-0.00431607555940779 -0.000742811680710374
-0.149293557884133 -0.000880120544688864
-0.11532358035466 -0.00104021825837981
-0.0879204940974237 -2.39296301348645e-05
0.0188270240398723 0.0956717645890819
0.0176293391646356 -0.101095462132173
0.012279497576384 0.048566824843331
0.0118195653749201 -0.0531381140865989
-0.0163625220104415 -0.00605962714511194
0.0643218466348256 0.0934978895466089
0.0624789365182237 -0.0911531509376282
0.0321364936907599 0.0537323225881138
0.0323658076746832 -0.053066938746362
-0.0178106056624178 8.04824094417348e-05
0.00958306851901727 0.00024867915719309
-0.0818202846237407 -0.00113966337800267
0.0233314849117805 0.081877470295802
0.0238807547358838 -0.0846657082386294
0.019733153198939 0.0393559074791278
0.0202806724387309 -0.0405034843463534
0.0409977715663858 -0.00109017141825245
-0.00474496123855726 0.0423352012356582
-0.0045970541092032 -0.0407776830047145
0.0262527930604646 0.11357471474071
0.0320371557097927 -0.116237185586398
0.00222808734024054 0.0702970066057182
0.0039072113039773 -0.072320681572953
-0.0243358580408569 0.120010763778214
-0.0231591061490228 -0.116256162464161
-0.0085069946638851 0.0479129681656584
-0.00782983687738251 -0.0469786903833045
-0.0565913369785635 0.00220032092216081
-0.0557042168035418 0.0022525850515636
-0.000153907136857815 0.105808861716922
0.00137210031328339 -0.104755463631953
-0.0468508806642538 0.00251505782276582
-0.00121168118611201 0.0182337570059267
-0.00109925256824706 -0.0177957296777218
-0.00894563366935619 0.000976128475655232
-0.00855037451245195 0.0942218063880939
-0.00760563620424066 -0.0930791827435097
-0.0206646069995885 0.0620315739028671
-0.0220643014756977 -0.0616756710699017
-0.0136752244029298 0.0218409246347366
-0.0131932158489836 -0.0223718015231797
-0.0714193926813601 0.0931333615333805
-0.0683996705081458 -0.0930965906182762
0.0121091498213986 0.0446252131148167
0.0118211388640252 -0.0448411059139063
-0.087704033999678 -0.000609800948055157
-0.0506212330205565 -0.000880199814097733
-0.0604893115758385 0.0965529151322045
-0.0565372504462532 -0.0898500523780143
0.012640642264711 -0.00195178865067143
-0.00752739219969737 0.0104439995189457
-0.00774355238120429 -0.0108122608976939
-0.137882781631435 0.000301075547125091
0.0262105959132645 0.121954797117126
0.0357930349699331 -0.120155809441167
0.00187400159460809 0.0422215865552135
0.00291818394658951 -0.042721182072699
-0.00959273881691247 0.103367634282477
-0.0160848152423894 -0.11590055700944
0.0189846982043599 0.101295692661818
0.0178033940178064 -0.111454445705387
0.00454092287903001 0.0506321282606207
0.000913845412997237 -0.0530699338703465
-0.0378811853951518 0.0106301588997014
-0.0356966262382429 -0.0177759802821234
-0.0344044304970965 0.104267008995254
-0.0128143405328191 -0.101181787330785
-0.029322018543523 0.0256825024214531
-0.0401111256789002 -0.0338998996517645
0.0150271695829126 -0.00189239533995011
0.019193604312785 -0.00513178645655864
0.0102404325747001 0.0459726634594587
0.0102323017181958 -0.0455381291387371
0.0154286492824353 0.0902058047861329
0.0153433927069619 -0.0906458807551101
-0.0581157303530795 0.0322152292044736
-0.0578180268486047 -0.0287504623586246
-0.00825199270616104 0.130953713620632
-0.0069604427358508 -0.131313980408186
0.0217525534088093 0.0732018621248439
0.0239250208179135 -0.0741966830070552
-0.00509803754783741 0.0372595852447341
-0.00485830869480515 -0.0369721844620164
0.00451057180171555 0.0148657685279443
0.00386144926200803 -0.0152543592415012
-0.0220107884444186 0.0757046192931281
-0.0222991617780454 -0.0771632375807054
-0.0860717974547046 0.0828882312638906
-0.0835828107247499 -0.0897946952520527
-0.0196341655115397 0.117789614086074
-0.0186190542902586 -0.117274258934284
0.00200084264319445 0.0409008990560753
0.00203357241156628 -0.0408815752287203
0.00256911733921828 0.0865411358668139
0.00341758683622608 -0.0858020859639854
0.0102554034150966 0.134357062973426
-0.00171270646919096 -0.17508205615947
-0.000479206366689752 0.0656276425134562
0.00310251755070103 -0.0747089349017058
-0.00878727079285605 0.0459618349391443
-0.00616990068811524 -0.0388870420850763
-0.0490270124125355 0.0461710008072557
-0.0547612560701711 -0.0448301290718087
-0.0191870984344052 0.02611938832405
-0.0225180126889677 -0.0255569675458417
-0.00627529350431651 0.004026799022963
-0.0668484372425231 0.000108905876667259
0.00902877226292574 0.0913400681296098
0.0108036491837887 -0.0921961746260894
0.0322580872744847 -0.00098785033662787
0.00450871978083268 0.0464983840650867
0.00402041643841248 -0.0470618270420395
-0.0735646439746633 0.000957337556998876
-0.0313071750486969 0.170833774173312
-0.0330236836623528 -0.173690109939721
0.0148873683550058 0.123828703835004
0.0156524321187276 -0.12351642020475
0.0072849276780165 0.0356018866460702
0.006672733119145 -0.0357889275830701
-0.0899895057070762 0.0851091443140377
-0.0876040056022424 -0.0988648074295759
-0.011456406084407 0.0575364613407356
-0.0133041311365955 -0.0588143836129255
0.00850605944212748 -0.000543544640141172
-0.0212568329174947 -0.00187096464872444
-0.0445127258415054 0.0493690772922908
-0.045007781330422 -0.02060677716875
-0.019092779634426 0.052453745652858
-0.0103858394506354 -0.0504408298455896
-0.0805285876319997 0.0170641462253504
-0.11530609615778 0.015086347367375
0.00758624906937601 0.042735936882291
0.00659326860785315 -0.0405543792794786
0.0122230956368712 0.093775191996602
0.0108890769660712 -0.0911287981546652
0.0124832131816528 0.00145134342395723
-0.00806034606508976 0.000854839598385965
-0.0100161479355966 0.0784764905730227
-0.0101078511846196 -0.0801528646133583
-0.0422700387863538 0.00979624766949634
-0.0422768964232468 -0.0116238605789169
0.0143737851725017 4.2731652452349e-05
0.014285503009517 -0.00137436974951833
-0.0849177162253676 0.0648707415367743
-0.0887477151887505 -0.0631147255368896
0.00260843732654563 0.047316224866952
0.00261797712001641 -0.047275265735853
0.0121150841871464 0.0969140219381605
0.0129875174456035 -0.0966423163486035
-0.000730482339593073 0.0606678197082457
-0.000665369329607559 -0.0601429341513629
0.00204389565426596 0.000266796048726743
0.00206052534347577 0.000264340012883181
-0.246527420498781 0.0243553618692319
-0.246534094310765 -0.0243368340403321
-0.00532865335353279 0.0201323855606137
-0.00556259101086976 -0.0195348417737027
-0.0360075053649844 0.0593084849321463
-0.0357288329433679 -0.0574969211995185
-0.0495247734721227 0.0524430668191944
-0.0496438414130011 -0.0510939069887538
0.0811628456202018 0.052541124780267
0.0809620264445512 -0.0553155354523011
0.0306950438030059 0.0114356434806496
0.0317647339975289 -0.0131115529427143
-0.0162994826166842 -0.000650527438708754
-0.0311516559278913 -0.00135713367132445
-0.100171352635174 0.00463383089023277
-0.0101393455627143 0.0920494874809547
-0.0114073801031827 -0.0801298499366078
7.34686865331122e-05 0.0141594819114519
0.00595601962773149 -0.00346557063172059
0.00524816121950068 0.00501409922981796
0.0329068632617845 0.0990565381803801
0.0266820444519669 -0.0983018041507862
0.00334490192830234 0.0409039117001483
0.00255783051713936 -0.0431951520383898
-0.0643522184920061 0.0186452477125884
-0.0639967247347025 -0.0209846961648908
-0.113327776526667 0.160337953920754
-0.112904693953134 -0.161663609050405
-0.111199391867126 0.0193412077844777
-0.110512281162825 -0.0221845084847807
0.00133589753268804 0.0442941320399923
0.0013299161373338 -0.0446834110143343
0.0141913934099329 0.0585502097338942
0.00685860147935961 -0.0681704957047512
-0.0249003322079452 0.110054045348757
-0.0405924332500175 -0.124000167125023
-0.000258491748085786 0.030537226726531
0.00048400797790676 -0.0371927642330487
-0.00452855542795768 0.050925034981143
-0.0023992817977258 -0.0516189771866365
0.0873458000132576 -0.00502039878882014
-0.0865413608193346 0.0496392495088268
-0.0885479435932411 -0.0422073115594135
0.0108539313622334 -0.00069423811017572
0.0119699954333371 0.127376983387561
0.0138727176890547 -0.124400614916688
0.00053581971331592 0.0455896845109557
0.000575884892908518 -0.0455544138916136
-0.155844788378951 0.00317096378605427
-0.18012515536665 0.00255113491584784
0.00277827123455026 0.036545784049578
0.00294960568640806 -0.0361602398172029
0.0106650347380561 0.00394971440443749
-0.0381392285865341 0.117376434207152
-0.0343543486988308 -0.10970325283686
-0.198633247411368 0.000467982350649306
-0.0138537079742409 0.13425318813487
-0.0167259545535147 -0.135535403427637
-0.00494699451769544 0.059297848806143
-0.0054511967507323 -0.0597630888735042
-0.0523992421327849 -0.00073420355710362
0.014401964929504 -0.000487334030651916
0.0197761771124005 0.076398443238221
0.017993735509715 -0.0746888142440826
0.0324906592808957 0.0397971863757222
0.030914521535915 -0.0347641344246978
-0.00369701237600377 0.00154294290254635
-0.0720001436465971 0.000694356937289236
-0.0388722574765163 0.153827348046207
-0.039740931949267 -0.155088133326191
0.0138202833896699 0.0466126010994779
0.0132131660530646 -0.0457667139909001
0.0227900390289873 0.00222971065928229
0.0651270860082386 0.00076083868312459
-0.0294495155831106 0.0708486488868757
-0.0345110857088902 -0.0753589722704798
-0.0121299875394153 0.0463834168181396
-0.0118161142406653 -0.0476086196872832
-0.0356744118425979 0.0134020982513107
-0.0357321425281169 -0.0163976728514863
-0.0014809312668322 0.0468618521982717
0.00023113928158781 -0.0457808548737678
0.0260634496772445 0.118177985067097
0.0185683678582819 -0.102786087968161
-0.0880142721821993 0.0959539794468062
-0.0851405421739432 -0.0969166731621306
0.00333460672663128 0.0930541820321206
0.00285560353918455 -0.0918608948452696
0.00497348810444519 0.0439017394595186
0.00517357732919288 -0.0430609117044717
-0.0272862817498788 0.000509844805784142
-0.0518164935626033 0.000242148781902557
-0.00923157006131946 0.090106942867296
-0.00941989279324021 -0.088382249321362
0.00467832045621597 0.0331795694263351
0.00459008910342212 -0.0326298593286267
-0.0427757946221837 0.000650588192257407
0.00123013787905704 0.00103690106607955
-0.00342475691169906 0.0421116812395241
-0.00152969408240447 -0.0409450244889605
0.00047654006571314 0.0951646627454656
0.00199026284792521 -0.101833418793852
-0.00156652693374728 0.0876727561305696
0.00596284234573162 -0.0905738918042351
-0.0438035419297256 0.042676083224043
-0.0425136449394822 -0.0434657950454557
0.0310931813139808 0.0384464890440116
0.0314464740609595 -0.0373953087093405
0.0122175001142152 0.000163937139484212
-0.074829649880636 0.00032345604115737
0.00320963303188448 0.0421067316591848
0.00323466451084907 -0.0424467813111088
0.00539766564560949 0.0823906504500114
0.006668295404784 -0.0816910296279056
-0.159992679824875 -0.00107379282639993
-0.184301827208205 -0.000998027550796477
-0.0106623004707539 0.0471276563843905
-0.0107762083983331 -0.0475993953967353
-0.0333685926282501 0.0220115560547688
-0.0332007304964851 -0.0231310396977376
-0.027498968327645 0.082717656529269
-0.0270453633104643 -0.0820180425872382
0.000179269997902231 0.131138890695071
-0.00601470997623544 -0.129627788320665
-0.0207100889326261 0.065292898859622
-0.014081408195193 -0.0504204383728225
-0.0312846246213185 0.0164154542027285
-0.0319637873858336 0.0127579014659125
-0.0714401440532243 0.11670198925587
-0.0727970983435817 -0.117625012164314
-0.00663474983087555 0.039766713351589
-0.00672113658766122 -0.0401365169158504
-0.00396684432184209 0.00201725282852758
-0.0750172745547654 0.00107942598325497
-0.0101391503750548 0.101234381192159
-0.00907287429866484 -0.101934139467021
-4.59471860999282e-05 0.0410231651316151
-0.000229546468576221 -0.0412368137754487
-0.0942956676673373 0.00395136477572133
-0.128616316844931 0.00184880805291242
-0.00316229938963576 0.0381863594692813
-0.00196647707295697 -0.0374686012308789
-0.0234325396772837 0.0512966774136906
-0.0236254087810818 -0.0517124544120027
-0.0105245316860569 0.0988303902012261
-0.0109559622317782 -0.0955862502244413
-0.0581633463405972 0.0915727860913819
-0.0518837818804588 -0.0958581559377719
-0.00557897914630416 0.0402096689707548
-0.00502655635237734 -0.0391881096636692
-0.0411438317102418 -0.00243422793238454
-0.0606256132903737 -0.00228214000439237
-0.151078061578818 0.000574793060381087
-0.0213773316592135 0.00134083843147942
-0.0172869167607505 0.0292797898940461
-0.0165595682410054 -0.0274775608826066
-0.0232997725646841 0.0502719728177301
-0.0217906446267279 -0.0470455000975633
-0.00350130538417417 0.0991525288210102
-0.00120632073938969 -0.104333243142237
0.00752843145006701 0.0697120375307983
0.00637083531170997 -0.0775126658667608
-0.00857252891679284 0.035627017383457
-0.0051822284936261 -0.0362459421224445
0.00157583995758686 0.0912122275415083
0.00433787968081464 -0.0931675435883867
0.00651640190096058 0.0449029948296096
0.00584377905377511 -0.0466155983866891
-0.0154797412487796 -0.000135310640802815
-0.032045232373751 0.00023357135562841
-0.01041478562079 0.102602018724507
-0.0126754166983689 -0.107899884693217
0.00135919826291308 0.04265555089663
0.00089032449229891 -0.0416186921939036
-0.151520772915237 -0.0086842203178948
-0.156576164676855 -0.00753618858585156
-0.00969126784632554 0.136199052087027
-0.0143666631216171 -0.126814076905859
-0.00882213712273037 0.0346396971590727
0.0018187724416961 -0.0358529959219484
0.0107453384988035 0.0589939073983874
0.0251929543585221 -0.0668626304258987
0.0543207965875446 0.000594457951397196
-0.00323817635623381 0.0470080559100823
-0.00374293017718483 -0.0469854873439664
-0.00442471121046572 0.115690834116347
-0.00578892883792903 -0.117028802418797
-0.0812253015760811 -0.00141751408816597
-0.0104582358624765 0.15398112143207
-0.0116951665718939 -0.148822600071858
-0.00705000055893595 0.0574893311400501
-0.0021192862659753 -0.0502733752602178
0.0167801663738409 0.00930517133269353
-0.0129297066348918 0.00905468138299775
-0.0225631676497282 0.135563237771795
-0.0196267368601433 -0.150812706572893
0.00104802961573323 0.0411117155802896
0.000657901963043807 -0.040401527488832
-0.0135791843965072 0.0827805041652183
-0.0126379643256262 -0.0887906560303964
-0.0144200555179404 0.115261584432888
-0.0141187075860526 -0.115288507591587
0.000249091947756704 0.0491272149965209
0.000381216802268079 -0.0491125692064821
0.0134253640843733 -0.00018358598764959
0.00459123873876954 0.000159762399655158
0.0149680298147465 0.0728279195190694
0.0131560192851604 -0.0735698246849417
0.00696562176196846 0.0361178292965351
0.00542188038212592 -0.0373975013766511
-0.0255271441717056 -0.00117829204041012
-0.103934420442585 -0.00132338233648163
-0.0877441686734147 0.132115624569812
-0.0868896058300846 -0.132129332871785
-0.00366586991138547 0.054593164739899
-0.00395396867190682 -0.0554976576799206
0.0224539279471634 -0.00176337863192634
-0.0148888228327777 -0.00170677611546023
-0.00371897184092361 0.0519064145582397
-0.00356726806927346 -0.0516941287688103
-0.0108368447504263 0.0730609866785893
-0.0125401895002278 -0.0732588554786586
-0.00119968990806206 0.000230184046608033
-0.0983094847999073 -0.00023120001396057
0.0047706977097611 0.0464293359558607
0.00559476232444633 -0.0456541595305825
-0.105589074952198 0.109701391584605
-0.109956500325442 -0.106062370354217
0.00397042560667914 0.0893255611006224
0.00164667753470211 -0.0839180927347625
-0.0105858988336497 0.170788526519697
0.00409014192325374 -0.157886853768319
-0.0011589904208352 0.042231205779709
-0.000141938982784035 -0.0416279319882666
-0.00266534553188567 0.0991863544397031
-0.000115400756527584 -0.0949548510202318
-0.0104469451294213 0.091998940473684
-0.00455958382819604 -0.102386701688576
-0.000695546750783195 0.0393031733138503
0.00125055136983623 -0.0392999419501324
-0.00930598446997626 0.054643827108758
-0.00610095354152134 -0.0628599006161659
-0.0830838862783156 0.0604634723774218
-0.0813957202035621 -0.0608565896667856
-0.00366070668886148 0.0356728615040172
-0.00338144055351484 -0.0356586365545692
-0.0985223492927916 -2.38003361542422e-05
-0.0664386948179291 -0.000315499207145161
-0.111319194728132 0.0775486153961257
-0.115520539947861 -0.0679216888405749
0.00501182052523414 0.0427213647118444
0.00513432374452927 -0.0430298567019947
-0.0311729256292698 0.0968444756019412
-0.0371352387231522 -0.0809140500803272
-0.0424736441807248 0.0516756321288947
-0.0447078773934963 -0.057034518843494
0.00219896151171546 0.059952331831063
0.00116372357174972 -0.0585543248992352
-0.00433852435961602 0.000932363731692663
-0.0799562160421864 -0.000864079968212579
0.107375166413949 0.145052689763012
0.115139206967172 -0.140692889043898
0.00290273856561262 0.0381576467370208
0.00189740607954021 -0.0385387904058332
0.0732842536342044 0.00370419330787995
-0.0284967987974544 -0.000101596972864976
-0.0477655737241796 0.0898224759561137
-0.0490884729168907 -0.0881575748544853
-0.0219605694343801 0.016305406403998
-0.0223064099597927 -0.0152442782885306
-0.0421732767358323 0.0370297062058271
-0.0419373040554683 -0.0357547667658317
0.00400964900579264 0.116910476492447
0.0038305910452098 -0.112469257543684
0.0006469410334807 0.0352513292807855
-0.00284184093518963 -0.034550880587035
0.0099731891364669 0.0692688937543444
0.0079621008955931 -0.0681213728763104


==> expt_house/dmd_a1.0_eigval_2.txt <==
re im
0.00190355746929164 0.0920034049004742
0.00133915970929824 -0.0937761299812668
-0.00179993827776856 0.0120973530576053
-0.00205545512366646 -0.0118470038545157
-0.0160118592581033 0.0268512614265246
-0.0157293389087659 -0.0276473599906708
-0.140989650990781 0.00352343293040339
-0.00160971061108166 0.101960638439024
-0.00263428380920949 -0.0985059315531305
0.00444755299585086 0.0471044527890022
0.00429705401641703 -0.0463604311044684
-0.0881744963374159 0.00855834359477542
-0.0573506625391048 0.0820155634848406
-0.0622535187913445 -0.0804307307837543
0.0134959244143876 0.0439909605539538
0.0142299769094719 -0.0434758573975352
-0.0430332750867822 0.096311797690265
-0.0368484501637095 -0.0992678729460417
-0.0744856837254235 0.000259768972266048
0.0171456396096879 -0.000235854312687917
0.0386541687397246 0.0436886985175675
0.0365165829525313 -0.0444664085899996
0.0254993020498854 0.0445306682600884
0.0279759855733749 -0.0439700888313049
0.0260503404671266 0.0252750547034757
0.0277009495955085 -0.0249930584654721
0.0165419693225539 0.0125366341634812
0.0177720564338691 -0.0115764989945195
0.030713427059816 0.0246174842048928
0.0320982329687547 -0.0244303107491232
-0.196652236258173 -0.00101494411268825
-0.0497767541959572 -0.000655278879960594
-0.0504517501274709 0.00185464115572663
-0.00575285995985182 0.0141414303498087
-0.00556290255079291 -0.0137473373680273
-0.149073004500612 -0.000955197758764356
-0.0342951520576852 0.0543928319996756
-0.0302058675900978 -0.0655011021316781
-0.0852216286353292 0.0274442034471826
-0.0839927243248635 -0.0285097692775077
-0.00756575422921553 -0.000860015621178259
0.0258130344571855 -0.00151477427669125
0.0201163694166377 0.068251198234119
0.0223933790919263 -0.0713227563726212
-0.0842396910226871 0.0011234589034398
-0.00818792813540506 0.0366362145717869
-0.00648687328624029 -0.035778839006366
0.0247875164427572 -0.000905281380441095
-0.0546864892235222 0.112806446895638
-0.0563992472006512 -0.113566866564239
-0.0237609385919963 0.000376585291997888
-0.0345412080744229 0.0185365104134332
-0.035374341890008 -0.0206143914919394
-0.0230292338479002 -0.000147697150794724
0.131227029310327 -0.00542727641263676
-0.0113497491699398 0.0217488835978457
-0.00598655887595339 -0.016610417269465
-0.0827668942823159 0.0500392047031045
-0.0878121791997151 -0.0254096915238322
-0.0278629596848579 0.0112665435579118
0.0244883427313322 -0.00252309590136021
0.0278009817717608 -0.00222289009955663
-0.0166482930309409 0.0887599801557687
-0.00657063816384629 -0.0885077514520907
-0.0216593652651852 0.00280800278724248
-0.021051102032447 0.00323904709354107
-0.240067060655447 -0.00108905321075061
-0.0425377398731725 -0.000347475094380437
-0.0432337471190784 -0.0061224204359136
-0.0211587635686196 0.0136981468203708
-0.0239474932015161 -0.0132347534045466
-0.173319511146843 -0.0027098587617152
-0.0143468745512084 6.48058146989652e-05
-0.0300500700035289 0.0532872371025214
-0.0291403425459013 -0.053178366923625
-0.0346260196294792 0.000306013495480788
-0.0509127701250197 0.0449230456189956
-0.0503748332504327 -0.0439475368551544
0.0704336744582255 0.219590323700847
0.0608436890940205 -0.226891009916981
0.0235899847550354 0.0788323827687398
0.0200158949343646 -0.0818728584692797
0.00693407008704365 0.042403555237994
0.00625127192207418 -0.0416914228881541
-0.027737700361433 0.164189744153125
-0.027596058096724 -0.165190412943773
0.00307893692468246 0.0565110929847356
0.00319044807500488 -0.0563266206151913
0.0585038438973562 -0.000259283250259565
-0.101970969779617 -0.000764678245078574
0.0221272228315226 0.00215551868274239
0.00555004039392114 0.0766878231143431
0.00505611531944854 -0.0683538987104968
-0.0452192834452731 0.0167505659712088
-0.0501421830296293 2.70855837963427e-05
-0.0760899784951465 0.00572010878175297
-0.014185476866488 0.112900923880367
-0.0154325241680952 -0.112538372473894
-0.112892254844905 0.00524126132806751
-0.115862586862642 0.00515821084607409
-0.000436309671864535 0.0440074634468089
-0.000388019362732995 -0.0439197029508793
1.29789062595644e-05 0.0447099365537725
-1.05103983374839e-05 -0.044675521089992
0.000709389974318363 0.100609993613116
0.000895874274320683 -0.100658254007071
-0.00285910565453604 0.148166525101481
-0.00415549474781243 -0.148807559229418
-0.269087649387945 3.96843663848686e-05
-0.0127756092935739 0.116622783696359
-0.0124558162765363 -0.115756545264952
0.000405396053417921 0.0437280566951459
0.000418560758635196 -0.0434443618534988
-0.210915691490949 0.00026243106441499
-0.0303331794092603 0.151196543810013
-0.0301735876641965 -0.150493793600204
-0.000772503779840901 0.0894222587327572
-0.00021730989545943 -0.0907327970715871
0.00160205019251974 0.0388173213071898
0.00177153010073594 -0.0389720262347372
-0.172943886730139 0.105057446232633
-0.173048789418405 -0.103812493878099
0.00572786310186973 0.000440689346263743
0.00582384467584075 -0.000201860250953977
-0.0342567107264952 0.00257484090559833
-0.0343076587217128 -0.00378985959812612
0.00292074296777737 0.0624752703956822
0.000885796653434005 -0.0673263056974407
0.0249510888119097 -0.000528276531403997
-0.0365307797479965 0.00492442463791327
-0.0367858502745373 -0.0192125627568764
-0.156103031518889 -0.00415261308693932
0.00238429347689571 0.0405611354064416
0.00277594178812176 -0.0406603532598004
-0.0333570631113692 0.137235787524765
-0.0329959314598643 -0.136920957212761
0.0116620875439368 0.0886860498911434
0.0126081816085816 -0.0882726942046503
-0.0931027646719504 0.00774393454986656
0.011309672008956 0.0327168915534725
0.0109607880976051 -0.0207101009879211
0.0425895150026575 0.00672067110583398
-0.00671461955938715 0.0301398946848444
-0.00225403659567575 -0.0145408258674219
0.0311297225280143 -0.0058345584692634
-0.000323404839450085 0.0508154828402098
-0.00527584027237435 -0.0614487572624242
-0.0227488073101218 0.153887138710986
-0.0364259388195643 -0.175421667229202
-0.0387944073672075 -0.0203701986850091
0.00687782492807889 -0.00384079970834238
0.0108721237603412 -0.00321035753430917
0.00701380288045244 0.0528997452383596
0.00680385786537936 -0.0579340632821878
0.0081962578647078 0.108803073579409
0.00729547982178214 -0.119561356021482
0.00729962331194881 0.116035040648186
0.00773710300742905 -0.117964530671469
0.00811192510668806 0.0531775096936083
0.00832248832519585 -0.0538523749034014
0.0521413114997464 -0.00241643144197312
-0.0124751649042911 -0.000306259465332998
-0.0122672506000437 0.145137077650524
-0.0126841981031155 -0.1466741215963
-0.000115671822382151 0.0506112160379887
-0.000985344253881511 -0.0512543020764381
0.0075517336816336 -0.00400349823867111
0.000501338010354717 -0.00171037193531449
-0.0418429351042687 0.124640331633974
-0.040661295154472 -0.124468173806536
-0.00527284843405895 0.0420418048427672
-0.00537743305685782 -0.0421049518097747
-0.1744913738004 -0.000956096338500923
-0.20974234836352 -0.000205723658751899
-0.0319964387745149 -0.000662520526293736
0.0513030327210405 0.000554828733991222
0.00268765693712862 0.0472963636688343
0.00245131494717115 -0.0472858291555802
-6.43528290368678e-05 0.100959390577105
-0.000464577264632984 -0.101065445104132
0.0645418006515022 0.00214085736117386
0.077144351101014 0.0148125910369777
0.0772219885728263 -0.0103657659267445
0.0202594155344391 0.0146984586332849
0.0193728845474746 -0.0117014721847813
-0.108351671324271 0.00100427478412001
-0.250654899969003 -0.00129099185880089
-0.000505559720114673 0.0467240348567362
-0.000689856573397002 -0.0469969421445365
-0.181394843067033 -0.00304250452032866
0.0204438421841716 0.134879426349629
0.0190385313846166 -0.134421351118037
0.00224770159136672 0.0424328335476966
0.0023874899143376 -0.0427153324837079
-0.000218917011364883 0.0915163952595674
0.000541226107539328 -0.0898797789280412
-0.234264474480668 -0.00281498340277283
-0.267334830364028 -0.00189553120618285
-0.0116978343650805 0.133044977029397
-0.0121170414383857 -0.134029211530928
-0.0110097941306827 0.0878852722798382
-0.0113708505574626 -0.0896824792207954
-0.00118243581020707 0.0400107768795481
-0.00153076417498175 -0.0400550209351276
0.00316003606628526 0.0946565605581866
0.00516408721138223 -0.0927459267542254
0.0230304915838748 0.0390431644502442
0.0261585048294769 -0.0425671321860943
0.0319942389393484 -0.000848867404295598
0.00598642033909574 0.000514800409710093
-0.00187305720498853 0.0893934981470247
-0.00155633305339977 -0.0880393126780209
0.0037125366461553 0.00325632242578041
0.00493908593374421 0.0386449898311049
0.00458563002820515 -0.0389405223653921
-0.156897726552918 6.34475993524385e-05
-0.00950113956163491 0.105273794174284
-0.00904565274249103 -0.103174717740475
0.000113186206870187 0.0404395752835437
0.000447801300112253 -0.0404405754546603
-0.0980482312325796 0.00120290717804272
-0.0949586587455989 0.0014141068485961
0.0112101765146801 0.0465980102648702
0.0115894895339274 -0.0476183015182104
0.0038823185130419 0.0866593437597206
-0.000934960214166617 -0.0774199057872142
-0.0457055232883783 0.130112671997524
-0.0228036292282878 -0.0989585599445762
-0.015282633449612 0.126592872861071
-0.017696580050964 -0.126580208014266
-0.000125540205192348 -0.000967322468001413
-0.00402729804813721 -0.000748581289039272
-0.00615438614735411 0.0491945441202152
-0.00575284255058917 -0.0491174128541296
-0.160956982717987 0.00112051471781396
0.00123271499794236 0.0493166216262304
0.00194748530736087 -0.0493868347544778
-0.0475680589950428 0.00752882340229267
-0.0467567169485481 -0.00795957167091581
0.0178809417375831 -0.00112381822612468
-0.0348325184889357 0.144715220212808
-0.0313314051386315 -0.136509713316788
-0.00262109762794485 0.0369841965061377
-0.00335023412303782 -0.0366847907753054
0.0274407475005062 0.10642070426183
0.0234683604777111 -0.112964659176968
0.143030345283163 0.0822313529256172
0.13486318299622 -0.100551126904676
0.0184689530894495 0.0312726744708124
0.0223643052923171 -0.0517990867963544
-0.00142093217956452 0.0192615108147714
0.00642931121038188 -0.020190857734436


==> expt_house/dmd_loss.txt <==
alpha median_rmse mean_rmse median_nrmse mean_nrmse
0 0.186407234202269 0.188316967940904 0.186458410018944 0.195783759510523
0.2 0.20384084445744 0.205268452591539 0.203243840727306 0.215409631384849
0.4 0.214436867546857 0.218208789855385 0.214618110175428 0.230198358686194
0.6 0.229184880938437 0.232146102368336 0.223831117736358 0.244705673951663
0.8 0.236711404707988 0.238280647190291 0.233520827579337 0.251115681180616
1 0.243372349053874 0.244723520575357 0.242961336303068 0.257585371744335


==> expt_house/pca_loss.txt <==
r median_rmse mean_rmse median_nrmse mean_nrmse
1 0.52174072649999 0.527521138411326 0.536807163700913 0.54899316337481
2 0.288207055115061 0.286487262995182 0.299490627377767 0.302586109715339
3 0.177417513962436 0.175683318195996 0.180932495798157 0.185880613909674
4 0.107768800598931 0.10754759971227 0.107313651732398 0.113807947719584
5 0.0646949437382878 0.0673794202986976 0.0686748346004403 0.0712416379375416
6 0.0386074206158219 0.0419498604498736 0.0426524046339015 0.0443332241416599
7 0.0230554568789713 0.0245962753002545 0.0256432791457228 0.0258748267787252
8 0.0114377443020313 0.0119923758038648 0.0115988005519325 0.0126499061892058
9 8.99622206975597e-16 1.02179511551098e-15 8.87725958636179e-16 1.04829262516618e-15


==> expt_house/raw_r3_cmds_1.txt <==
x y
0.635449194869522 -1.34091501319939
1.74880811472877 -0.614326715175178
0.591451111193346 1.23764197956353
1.47703438313413 -0.211739432949201
-0.0196460976543681 -0.826086616329793
0.662479510644443 -0.825121717054594
1.13942598274958 0.077839453499528
1.03659780712927 -0.6194226700636
-0.168143517672944 0.015734099784981
1.79023689793168 -0.639580857594804
0.757257905164533 -0.242496342678519
0.217846777855554 -0.0181854192260646
0.136249678438445 -0.753458127077272
-0.292709697428936 0.580348843125703
1.99699327311371 0.892786856056897
1.03001140121299 -0.405275085076992
1.09571974704187 0.39570074112765
0.567310779850755 0.376738906249137
0.571842414743572 1.18985318492164
2.1947540415064 0.880438333271525
1.62131785820684 0.187105962350358
1.94441121524455 0.335335080052979
1.14099239122593 -0.441342971097025
1.08489953674081 -1.05796311867328
0.629612715841406 -0.268280076407557
0.565476923496952 -0.947125776711874
-0.233468281598882 -0.463258793557981
1.02743482035078 -0.619293771297963
-0.525496359722204 1.10259913443194
0.54716621784154 -0.149951341741548
0.652962222940564 -0.782841792397072
-0.14723666625973 -0.360585554733468
1.24044119863508 0.448702627867361
0.192891016242009 -0.22016185208985
-0.151589418044013 -0.423115213122192
0.373927471587199 -0.0226081210820054
0.775358575890654 -0.487523177884826
1.57378552401256 -1.12184375907616
-0.338005184604232 1.36612041739375
1.31349314114823 0.83361235339358
-0.165504274945132 -0.239911669294417
0.837150966710681 0.10765583265272
-0.372699951262802 -0.740295434834796
-0.563873902269996 -0.330474919675708
-0.555548442188849 -0.863800261823392
-0.699908970711729 -0.584075249242946
-1.07713620749723 -0.0209022698040333
-0.430992560330909 -0.780518774145542
0.536319405013911 0.380686830275892
0.383259552803333 0.0987781725811689
-1.13895049104625 -0.963215698077256
0.665618784410087 -0.142736318307592
0.568164532009357 -0.169595448260537
-0.234980130644607 1.19229783839777
-0.278003197509963 1.23967230054249
-0.637926220058093 0.442168640766037
1.53682186332062 1.08705945163207
-1.37948136523283 -0.137674205919176
-0.297183308254519 0.329779554265476
-0.625735338092734 0.464834666483575
-0.568601657973797 1.39274994380905
-1.08069089014967 -0.159641669033458
-1.13567063250474 1.50279401119569
-0.485531973261172 -0.185295876928635
-1.13341194870274 0.797537304067032
-0.779150331233672 1.19518169475506
-0.561799606466673 -0.00507224543486551
-0.377216916706012 0.704031855579793
-1.2108434661804 -0.156378481379668
-0.669871324730905 -0.547243932667767
-1.50416508986604 -1.01174080389268
-1.59460631699403 -0.186648253937107
-1.0305037920756 1.14053419822447
-0.549638925804668 0.116125693944169
0.139532594283027 0.326854662189323
0.161627928266884 -0.0429711493766916
-1.40481477085035 0.110242603096655
-0.225900204321378 1.58109064889763
-1.04790805846045 -0.558256303644346
-1.28870907278868 -1.10008319087613
-1.30932928430472 -0.591464962186969
-1.41650067472331 -0.216793204709026
-0.073532543428253 0.217119955235589
-1.27376825401812 -0.224378377293075
-1.41798707920291 0.44838335980813
-1.2849934890396 0.0302429588076845
-1.04071963971074 -1.08722630830268
-1.16836012250985 0.602775954217032
-1.19615083974501 -1.04167403463922
0.0436433765895638 -0.943709303932181
-0.409277714000416 0.431044657573948
-0.0876041744893446 -0.218058622150031
-0.902434847698106 -0.940323039885924
-1.88320427562805 -0.609198223476331


==> expt_house/raw_r3_cmds_2.txt <==
x y
1.11799096207043 -0.539499775714667
1.17312184311803 -0.916479221178402
0.0666852721583456 0.966784135659244
2.51485842920048 -0.394329557447886
2.82955773903948 -0.589995071759145
1.67662233790677 -1.34362485415137
1.78230833325912 0.391387089638952
0.939175935920827 0.199681053167295
1.39142472100771 -0.293067553306912
2.1610644660326 0.463820579118951
1.29075955788989 0.585824427939914
1.95266009485317 0.375381432727071
0.887652566709372 -0.341772028135516
0.357829969586591 -0.547085568261077
0.727208503151998 0.235218529768843
0.838493226480519 0.0499535879396397
-0.171484047918686 -0.588965380119634
-0.485361467430965 -1.38760031483616
1.40536982334827 1.19322112323039
0.791262824203815 0.0119103490567923
0.252287583657944 0.0975491052432323
-0.412860737393025 0.403886168566254
-0.433654708816118 0.661137290108664
-1.25632301083272 -0.176050116231265
-1.64585716905071 -0.544414031467935
-0.514722014431714 0.521851035872131
-1.12380234503936 -0.763368701647586
-0.695479294929644 1.77618185480334
-0.795080786598225 1.11198192463317
-1.28233213561227 0.621763598358118
-0.137605772058087 0.539835719410054
-0.603864109178151 1.00663054192108
-1.32348506958214 -0.545247907302629
-1.23933535754991 -1.26384897777534
-1.40892883893231 -1.01706327270121
-1.41651714586751 -1.04379561745843
-1.04941503405345 -1.5259295151809
-1.20489663998341 0.694547877989884
-0.997327165582922 1.70718341270045
-0.450014695562487 0.335610930755924
-1.30614316916127 0.888271699741721
-0.960504827551101 1.78418478366629


==> expt_house/raw_r6_cmds_1.txt <==
x y
-0.780682987969896 0.515066513744498
-1.58536788027417 0.735437581886908
-1.04554467699526 -0.16254619962433
-1.22931179405671 0.698983015645087
-1.13928495685999 0.551889888349104
-1.23089730427911 -0.133418316951981
-1.15797187716385 -0.175959756377679
-1.1658616872152 0.519323084354252
0.114961223617383 -1.37286080423434
-0.769430206835356 1.04703392520072
-0.802214605104113 -0.702063167291476
0.297476390414043 -0.361226813830485
-1.01408763689184 0.398108410723311
1.27768634806359 -1.50511547879018
-1.30717443148616 -0.451441853689464
-0.774557269979368 -0.626108788093098
-0.832035256273974 0.125657146731003
-1.02765659289886 -0.854804362446671
-0.660020780730142 -1.56733811361357
-1.28068817291791 -0.418280331523951
1.29598811904347 -0.22564207910715
-1.62250344828564 -0.694173512727338
-1.07134507789125 0.45545867575142
-0.713008225899821 0.0891846210715537
-0.548759433816806 0.266962318462245
-1.46334363394956 0.881152170042329
-0.749770353376326 0.573222551735733
-0.439714543092733 -0.801664678346472
-0.302188311872055 0.61233235922444
-0.670890831024233 0.160964298202832
-0.98513152632059 -0.0115334358245823
-1.47869983843551 0.426412851744845
-1.1016864815082 -0.0139560428747323
-1.27136507700195 0.886934234777205
-0.230076705782393 1.30329171378427
-1.11788055318221 0.679970848109837
-0.169444250348098 0.370497644480907
-0.555862550729879 0.421624024220941
0.262322030435638 0.203021450130918
-1.25573158731427 0.755021239861411
-0.30447576414996 1.14685569644543
-1.13191502212251 -0.330497150416697
0.492390648515542 1.45063216767364
-0.922256816596355 0.757214143189667
0.712541770454585 0.218300739741539
0.849642539704641 0.307579571313755
0.310158111481979 0.136652405618822
-0.106627754973966 0.958683635426586
-0.911898411144308 -0.94056811901781
-0.620430347683046 -0.452293669196362
0.58763344867311 0.0200059055421142
-1.50876153684384 0.443724322135677
-0.856542317800066 -0.770512222125118
-0.282817830638926 -0.24693447471342
-0.114761293602205 -0.65882309620352
0.0835754591208191 -0.736047110982938
-0.768876355998249 -0.889750631877801
2.57684081538048 0.0983785148660629
0.501717247007089 -0.0968608732357022
-0.331770147371714 0.197821724390435
-0.333289517116493 -0.949413522464355
2.23234086060703 1.49295061326393
0.890060418309986 -0.836933355433757
1.62472200922078 0.320663689881724
1.68060508936825 0.490041879493375
1.73069030575296 -1.82250166539548
0.889241054409514 2.56107365418016
-0.690867103665676 0.77959937822039
1.96978866151499 0.622861698928659
1.63084488614001 0.210006804589156
1.16805426583768 0.789141531670365
1.1834183756622 0.0569657415270062
0.536818682714754 1.09067619849265
-0.181838946699 0.0193289433210186
0.312282245215735 -0.372496464232407
-0.430600175160581 -0.239587334829812
0.704968495136442 -0.784850272251294
0.500084140457898 -0.64817833849736
0.131370320184663 0.746127214629081
1.15786455584331 1.52090167997517
0.493875592958896 0.625555169276675
1.09361477037096 -1.03911172146697
0.452647190047554 -0.0816103731052636
1.04119427144999 0.162125130712149
1.40764206664997 -1.21864261983537
1.6115927923556 -0.510509108451978
0.539646234169532 -1.23617116646184
0.428937893135989 -1.0416699876288
0.78820950265193 -0.216925914433386
-0.20490015364694 -0.405463901980901
0.820554988415083 -0.671899821939463
-0.498104717648191 -0.664266277090243
1.51730076267905 1.25111140146104
1.14604730984236 -0.220721988957874


==> expt_house/raw_r6_cmds_2.txt <==
x y
-1.77075429798674 0.830797295084909
-1.36626827190838 0.5230521441316
1.40630595021822 -0.135583384698842
-1.12829296892577 -0.809029647151031
-0.90901309071978 -0.271428625472627
-1.57545550834854 0.723037848506529
-0.959290207037753 -0.675158873507816
-1.43471399507596 -0.341452004776991
-1.17305073591443 -1.01973227958003
-0.616338345859294 -0.277556656403913
-1.04298538477622 -0.752756684868099
-0.479670905984153 0.35342224747747
-1.27632805832515 0.244327127850062
-0.955188071604213 0.886061133869171
-1.23508685238718 -0.0113678987928519
-0.613443381052893 0.748890898261296
-0.0341480239682883 1.21888649267836
0.99135753050565 1.07533548043446
-0.693510752017506 -0.823823449208398
-0.409967687080078 -0.454320610333546
-0.645465401345753 -0.790963954624926
0.267721321613999 1.52021882616695
0.636770170960163 -1.42608606006296
0.982987741625517 -1.59660875474111
3.20234243755145 0.32459287334609
1.90460386731925 0.645870043506601
1.66197304972364 2.24268410899827
0.923292387432926 -1.5650087541127
0.654256881126058 0.255830195477911
1.52230794278011 -0.0591732294581005
1.13826310470522 -0.609583096152506
-1.26847842126663 -0.861036756930959
0.865895695393304 -0.50893581602888
1.3728404589224 -0.081123240655647
0.841763828629317 0.956715270207918
0.918658543323293 -0.582867077738327
1.00743151281304 -0.144764093321389
0.878338136991253 0.0404266034909269
1.14981826582723 -0.481008360913943
0.0332193768092166 0.69151219330866
0.847040354357117 -1.44199462602774
1.0838346705663 -0.551452053862441


==> expt_image/disc_a0.60_cmds_1.txt <==
x y
0.255500688232921 0.78167728575722
1.00665875312481 -0.215413976004349
0.951072074270039 -0.0882575693525403
0.981112092629126 -0.0300496005519615
1.00147077795892 -0.114953343631406
1.01932649850872 -0.265998261191887
0.254587427821771 0.782817934840405
1.01362484917979 -0.112849378378222
1.02289351493026 -0.174102912440956
1.02728229163449 -0.202218501520283


==> expt_image/disc_a0.60_cmds_2.txt <==
x y
-0.942281910102902 -0.407712022674014
-0.922941978936361 -0.355999302219084
-0.622818411337892 0.606884353420604
-0.640910095077618 0.597996965367209
-0.927100828591805 -0.340184611681905
-0.854651722794693 0.281161118590951
-0.755297428661155 0.427311252358771
-0.966190279530513 -0.118290990233988
-0.943505634402157 -0.549858518750839
-0.957830678855748 -0.501959921703725


==> expt_image/disc_a1.20_cmds_1.txt <==
x y
0.0925256450028993 0.840616883143435
0.991334282358705 -0.104945517521867
1.02198053309623 -0.125097247185598
1.0250625697283 -0.204432076473019
1.00511362146141 -0.0720646110699172
1.00607638559721 -0.114415941735664
0.0920936771158 0.841439511995043
0.958714564446942 -0.0602257230542169
1.02593432166199 -0.141085307850214
1.0196783847044 -0.114224128605957


==> expt_image/disc_a1.20_cmds_2.txt <==
x y
-0.926570932113473 -0.475904283118006
-0.810553666255918 0.397863745504622
-0.735566576188076 0.53593174211224
-0.75090898121377 0.522562311227177
-0.916922113336408 -0.589215463510676
-0.833817585868323 -0.807188267416358
-0.79190788858951 0.441628478770685
-0.562416699514754 -0.340783944511982
-0.968634487704755 -0.014881654421602
-0.941215054388897 -0.415578506278123


==> expt_image/disc_loss.txt <==
alpha dmd kfd
0 64.3009103879254 0.000218071221258618
0.1 66.2125054867337 0.000418656202033561
0.2 77.1038657862977 0.00434992705891944
0.3 102.886154724739 0.0284309535751451
0.4 105.183024290199 0.0254132671132868
0.5 115.393238700698 0.0345383837780608
0.6 140.686089814272 0.045328796098314
0.7 142.247764547758 0.0494244269026883
0.8 114.868930180399 0.0357899761247945
0.9 114.750388667883 0.0335438147730062
1 114.917214083246 0.0330279178738184
1.1 144.284505718571 0.0492481030841153
1.2 140.185568074469 0.0417128570168782


==> expt_image/disc_loss_recip.txt <==
alpha dmd kfd
0 64.3009103879254 4585.65781504
0.1 66.2125054867337 2388.59473511
0.2 77.1038657862977 229.888912263
0.3 102.886154724739 35.1729321128
0.4 105.183024290199 39.349525409
0.5 115.393238700698 28.9532945845
0.6 140.686089814272 22.0610315313
0.7 142.247764547758 20.2329103779
0.8 114.868930180399 27.940784216
0.9 114.750388667883 29.8117553644
1 114.917214083246 30.2774157251
1.1 144.284505718571 20.30535061
1.2 140.185568074469 23.9734238198


==> expt_image/exact_cmds_1.txt <==
x y
0.24473961124858 0.0504088652796764
0.00375576661568809 -0.0371839266226572
0.0566379501655882 0.132368402597253
-0.0204764648070667 -0.0210174788854039
0.00385552818813167 -0.038794579643112
0.0284479143460695 -0.0647568783022492
0.249849775919539 0.0320727552436715
0.0570990640750805 -0.0789087800205019
-0.00622508000999638 -0.0252489874022695
0.0564768155061877 0.132819749933244


==> expt_image/exact_cmds_2.txt <==
x y
-0.0202761741160309 -0.0698347889661329
-0.0553888440435409 -0.0943518211406098
-0.192832084672606 0.0709458881770771
-0.21819296519461 0.0319697776767686
-0.105445146251636 0.13320942806565
0.00102539740716337 -0.0447346620854815
-0.0428773756317856 -0.105765661896834
0.0121643285854656 -0.0401875810289252
0.00241132643900757 -0.0562234356336464
-0.0547493437692281 0.0932137146544825


==> expt_image/opt_cmds_1.txt <==
x y
0.214517284470053 0.014645198202062
0.0153269034573861 -0.0169721104061064
0.0422420116059671 0.0885269736735678
-0.000799711884468806 -0.0102027626376555
0.00476167290032296 -0.0305862935712206
0.033429642088784 -0.0445862182454384
0.226812170162347 0.00725752407982882
0.0498413380594348 -0.0645043192559071
0.00430420135926777 -0.0206704492387049
0.0420516509920456 0.0838320573746902


==> expt_image/opt_cmds_2.txt <==
x y
-0.0321679418084811 -0.0191377764415653
-0.043878777126165 -0.0385475983207348
-0.165132782031462 0.0318546588901517
-0.196759627497482 0.00650948228320922
-0.0757484201876518 0.0437087926903529
-0.0142730440520996 -0.00954012393358279
-0.0423499935065453 -0.0332390436100491
-0.009606316475165 -0.00774992812018296
-0.0157284532184439 -0.0103781675168103
-0.0368418073076431 0.0297801041040954


==> expt_image/sup_cmds_1.txt <==
x y
0.141560212269375 -0.593848557227343
1.10297617603109 -0.522875479408158
-0.252122473778986 -0.497354506940453
1.35093293365253 -0.119726952702881
0.853052172504446 0.63876732984395
-0.26691230734593 -0.237250959781423
-0.262138594673562 -0.522739702319961
-0.0800367718319751 -0.119670508227989
1.29086687065609 -0.0358510361297395
-0.467252571352629 -0.263269024917779


==> expt_image/sup_cmds_2.txt <==
x y
-0.452259922156681 -0.0208291037874187
0.102395940660734 1.1196107298456
-0.499606629001367 0.27539328873682
-0.478019111039717 0.37056849077301
-0.414590625255588 0.205389604251682
-0.0777454401923987 0.809741006579747
-0.415517110295092 0.0221892377001293
-0.368517654887512 -0.0995529441728614
-0.36084719257554 -0.0644105117148061
-0.446217901387285 -0.344280400400123


==> expt_mocap/dmd_a0.0_cmds_1.txt <==
x y
-0.475861651291699 1.25750392899701
-0.391886738245706 0.113223890721546
-0.718325298429815 0.298492841012114
-0.701366163528471 0.350475595636614
-0.606494367962676 -0.0958062372843945
0.0996134275676292 -0.682166495853424
-0.8724702658138 0.277967795550184
-0.780678729445976 0.221131522637793
-0.856996333605383 0.852069090262539
-0.566618291831182 -0.115107766145302
-0.651726514834312 -0.23650102817306
-0.700467800767417 0.143009022437907
-0.539169827648111 -0.354399408923106
-0.668920075229555 0.0123556907186672
-0.713503025264133 0.275315210830656
-0.697447663293224 0.363163803471822
-0.825272443441293 0.389657442735018
0.541141464958103 -0.337032249634723
0.428551127564572 -0.494463443945879
-0.614319111546827 -0.228420243493719
-0.704447733377343 1.17931028062926
-0.190284514568803 -0.409292085849048
-0.0856346546288879 -0.632638279877726
-0.556664072448278 -0.438356141272795
-0.865596397414297 0.197775096435673
-0.607446607414828 -0.320487674133973
-0.194601013428112 -0.545623168626874
-0.127411609095385 -0.56461074993857
-1.08615747305679 0.573822156336782
-0.383593148942785 -0.495445356642606
-0.354115648596253 -0.543144636227743
-0.412802018401946 -0.536503855878009
-0.691696193120352 0.0573448022851405
-0.701366163528471 0.350475595636614
-0.906566629798887 -0.0127648870421952
-0.132455025011577 -0.646645373981726
-0.637721768883496 0.657213940380633
-0.46880734388429 -0.29709743799234
-0.514127903814892 -0.289155095182463
-0.255140885901247 -0.558587042924415


==> expt_mocap/dmd_a0.0_cmds_2.txt <==
x y
0.876111606775427 -0.22959973167044
0.487904583285713 -0.39960670848543
1.31660712471795 0.175639109138624
0.485496387420496 1.52405463587328
0.916505599893814 0.170529225787256
1.48179315508869 0.709023118136844
0.531939108097049 -0.571977229084687
0.364887579819643 -0.48667204540107
0.0897719727680683 -0.297659603580345
-0.101255441127736 -0.349539953615817
1.34652930895313 0.464149609281657
0.763652578324713 -0.477138038962472
0.786806005171271 -0.455562292818868
0.317352725467676 -0.353597084790041
0.805970504848403 -0.299340223424113
-0.071077825497978 0.0696820976172199
-0.154723619406623 0.536061556737132
0.127286798277793 -0.397666802850067
0.470654628032654 -0.490818676774484
0.233118094376068 -0.362382132589457
-0.893332435020999 0.521871656830826
0.963043101974851 -0.248139390876715
1.15417764869125 0.0268553305117024
0.982867863595442 -0.196723681343679
1.00451212002631 0.322646207613145
0.21413822416417 -0.472327098680039
1.35909348774278 0.802117663677392
1.35482708017523 0.822366776582724
0.112785447665246 -0.475330524488926
0.525823915218093 -0.330661709690366
0.84846860692327 0.917659198427112
0.848250234392434 1.54261603187365
0.559138479280549 -0.56067775068143
-0.433133613335129 0.717490632513387
-0.539079379507735 -0.913476479420207
-0.851262300736681 0.740971814913373
0.973700629093235 -0.116478532867019
1.30560569501191 0.0656858214379707
0.531722816975697 0.0369229231559411
-0.907823410209942 -0.417026765705446


==> expt_mocap/dmd_a0.0_eigval_1.txt <==
re im
-0.209864002681492 0.950559184486103
-0.209862055505818 -0.950552390853827
-0.172649782585215 0.0312887131986213
-0.17265040876138 -0.0312784334042256
0.00908167049817551 1.19588021584974
-0.0384479053606981 -0.988031447695025
0.282702848628909 0.297340361490621
-0.64998688497773 0.683739478988349
-0.155499610317646 0.933287224365765
-0.155504433461073 -0.933286736169945
-0.556366785554948 0.00510966493850755
-0.557564871161618 -0.00512518828854744
-0.0167072752560395 0.905195502245281
-0.31601263944631 -1.2940832360957
-0.000868419479759265 -0.717584528462439
0.226521002203478 -0.46445068955777
-0.406062619736299 0.519606854403613
-0.406062619736367 -0.519606854403732
-0.0344927176102318 1.09473100254367
-0.0344927176102496 -1.09473100254366
0.239726428565221 1.17754875321488
0.239726428564939 -1.1775487532145
0.0940019812692757 0.589489270746467
0.0940019812693691 -0.589489270746087
-0.497722334350035 0.837002122650687
-0.49772233434923 -0.8370021226496
-0.0318368011693957 0.793264282481156
-0.0318368011700244 -0.793264282481029
-0.537025530018417 0.629122669622724
-0.537025530018831 -0.629122669623452
-0.0641578609162342 0.930209119137806
-0.0641578609162461 -0.930209119137649
0.0167231285449247 1.22717824173868
0.0293197994369312 -1.13963001994577
0.127157739899583 0.0702806397969336
0.127041352465453 0.0539990978376167
0.10723762651339 0.74038356943273
0.107237626513379 -0.740383569432767
-0.181572191496284 0.971932930723399
-0.181572191496267 -0.971932930723395
-0.041093916956817 1.06724750727597
-0.0410939169496166 -1.06724750727735
-0.467142531316043 2.43788849735767e-11
1.23049125343305 6.47912848457998e-11
0.206349274736601 -0.149262457757489
-0.313254152932825 -1.90517286770479
0.00309075268027867 0.985963277206166
0.0150293937321164 -0.786880525301027
-0.0254889789707803 0.984276520070221
-0.0216526695257008 -0.99381262970433
-0.37866937743783 -0.0121331204399807
2.08044499919178 -0.158549340070108
-0.441430559147838 0.669589598913107
-0.441430559147818 -0.669589598913133
-0.0636717754590467 0.955688252624001
-0.063671775459068 -0.95568825262426
-0.617430820292734 0.447715221985556
-0.617430820292262 -0.4477152219848
-0.0498053771075699 0.972629865318541
-0.0498053771074985 -0.972629865318578
-0.115967306118193 1.1811159657752
-0.0526753504914835 -0.932570731642633
0.394782508386576 0.631487646367841
-0.28785020722533 0.500794327035082
-0.733964702125698 -0.0212724546916283
-0.733964701308991 0.0212724546588385
-0.0936685121963084 0.934317038114062
-0.0936685121994801 -0.934317038113287
0.699982013494662 0.814478899752935
0.699981101393624 -0.814477559979491
0.295987740544689 0.761423407731917
0.295988077012686 -0.76142377570791
0.307059943415114 1.15716402873059
0.307059943415141 -1.15716402873069
0.103774167640455 0.632752659195832
0.103774167640411 -0.632752659195885
-0.0823572215837541 1.07223476074711
-0.0817680084331486 -1.07315468424927
1.12331525716919 0.000341631858586834
-0.530472436723057 0.00139731731068727
-0.150102317603452 0.91770051405847
-0.150102256679513 -0.917700321809322
-0.17695498793391 0.025660652762827
-0.176954730240493 -0.0256603080263009
0.224858437432589 0.665143102889582
0.224858428003751 -0.665143128352777
0.353595568320848 1.15343393674486
0.353595586835485 -1.15343396516811
0.274727069953057 1.14406792803104
0.274727069953044 -1.14406792803103
0.0708899399376311 0.615805929802767
0.0708899399376147 -0.615805929802783
-0.535478262687457 -0.0101818608359846
1.20521234847537 -0.01359601556212
-0.0573303153595623 1.08600536020937
-0.063704583781621 -1.08736097106538
0.0408109115092685 1.23559194149214
0.0408109115095504 -1.23559194149243
-0.188460227767887 6.31437478458782e-14
0.812172804858439 -8.18264444424545e-18
0.180095462868579 -0.285782906188976
0.0338521814054386 -0.772869403622951
-0.0174317878644154 0.997090824339561
-0.2479192194004 -1.72118705181735
0.0512719181231186 0.610911124710432
0.0512719181231146 -0.610911124710439
0.0640960225804675 1.11207416150112
0.0640960225804837 -1.11207416150111
0.203832619327577 0.641292423961346
0.203832633443215 -0.641292391566325
0.42216970567341 1.17454241872579
0.422169681178548 -1.17454236118776
-0.0563110057667355 1.28917900620208
-0.0563110057667247 -1.28917900620205
0.496084657721072 -3.17826410680287e-16
-0.272659175147374 2.09393279306424e-14
0.0678170133812781 0.675916714816377
0.0678170131298292 -0.675916715649502
0.188360942447512 1.1941114238931
0.188360942785992 -1.19411142465279
-0.0436543304493629 0.990530038853007
-0.0467465572416698 -0.993621748917324
-0.508149467578669 -0.00160503155288777
1.52550508871982 -0.0122247855411023
0.0531428454565683 0.688091329309798
0.0531428455155034 -0.688091329139489
0.201343335246037 1.1837175608412
0.201343335171237 -1.1837175606725
0.0606822148091509 0.779956774303801
0.0606822148091413 -0.779956774303773
-0.236535623916153 0.932052893419462
-0.236535623916142 -0.932052893419467
-0.0167072752560395 0.905195502245281
-0.31601263944631 -1.2940832360957
-0.000868419479759265 -0.717584528462439
0.226521002203478 -0.46445068955777
-0.0782085777618111 1.02284807123186
-0.0782085777599367 -1.02284807123425
-0.577328602614533 6.52338047579869e-12
1.11857079668649 1.10572475178504e-11
-1.43732430932011 -0.00989799617870668
0.685119743966005 -0.0420529069231365
0.104937637345825 0.950572281236671
0.120861199975031 -0.949230205818292
-0.0534124668375323 1.20342549403608
-0.0534124668375541 -1.20342549403607
0.457390542593081 -8.94835435856218e-15
-0.368999143638171 -3.0503468268732e-15
-0.867152654212652 -0.0552520185188757
-0.867152650431935 0.0552520178662892
-0.0834880412373103 0.934082106324006
-0.0834880413952577 -0.934082106360776
0.00679567033191505 0.685426862147742
0.00679567033190573 -0.685426862147719
0.0898499044522374 1.06194678482037
0.0898499044522644 -1.0619467848204
0.244952971780577 0.673152607106394
0.244952973300595 -0.673152602219267
0.302839246489598 1.11851485889243
0.302839243204371 -1.11851485514379


==> expt_mocap/dmd_a0.0_eigval_2.txt <==
re im
-0.0102450100871308 1.28368933083478
-0.0102450100871702 -1.28368933083466
-2.15126868883402 6.24710669341848e-14
-0.0018515977325836 -4.65072678722419e-13
0.00469746363519579 1.32864085588456
0.00469737568259194 -1.32864032697629
0.00451911004998178 -4.86089060192645e-06
-2.15498584268996 3.72592916808073e-08
-0.00562457830852212 1.35524888220076
-0.00631403496349298 -1.35633494669429
0.0296055061951599 -0.00092623196878459
-0.600690982386976 0.0202285065653985
-0.00220691839379917 1.38860729082708
-0.00222188680796836 -1.38870593176444
-0.0226564156105336 -3.02000736626126e-05
0.889258391384435 -0.000922300230416297
-0.00342815275564463 1.35785380932965
-0.00342815276370849 -1.35785380938904
-0.0672151119430608 0.00596064420292434
-0.0672150298424586 -0.00596064050584182
0.121452572777256 1.57097221933831
0.121523076730822 -1.57103344467972
-1.06452437574735 -0.000723340546287944
-0.0181034963367902 -0.0004724646342903
0.00690161884199918 1.32262792339968
0.00690194570375274 -1.32262898114813
-0.0359055460345901 0.000732425067662114
-0.0313819639666913 -0.000723204040648832
0.0100704120399371 1.34615594113527
0.0100704120399029 -1.34615594113527
0.0133490089316307 -1.58545282266668e-15
-1.14213415979059 -5.77656642559986e-14
0.00136785204380816 1.39740271833824
0.00136713507589789 -1.39740240691609
-0.0320833167778128 0.00034051651008651
-0.0421186675731622 -0.000475613028913825
0.00194023749499168 1.39126470311011
0.00117935200465918 -1.39138257035611
-1.32883093583571 0.00755564254350945
0.0280114999718526 -0.000132676164878969
0.0161101076175814 1.24283395081635
0.0161735677107128 -1.24246245055549
-0.0640622600265098 -0.00671638274237656
0.39294398727395 -0.0347991385526072
-0.00232207450442033 1.36476274568531
-0.00232207450925304 -1.36476274568389
-0.000356246270478684 -1.30204854623305e-11
0.579261124226444 -4.43822869221865e-11
-0.0225534569836592 1.33014177467295
-0.0225536346364904 -1.33014043403478
-0.0568766940332242 0.00355370529638183
-0.0574599694421766 -0.00358913087834788
-0.0100035564639078 1.31512884924745
-0.0100035564654747 -1.31512884926061
-0.139676643220283 -3.04074149749899e-09
-0.153026161383606 3.28289147230964e-09
-0.0119488648349772 1.37005813039071
-0.0119426511677313 -1.37006287293644
0.0277316558807838 -0.000749533717867804
-0.0408486184485072 0.000199964379623643
0.00265520032713044 1.43338431413691
0.00265120835216245 -1.43338958539241
-0.184539468723416 0.00906328411769176
-0.179255295724933 -0.00873879981578092
0.00615046860725253 1.46825549417071
0.00615098355582204 -1.46825535750898
-0.0652843968512704 3.98929733838836e-09
-0.360540617194669 -2.20710947296418e-08
0.00620646357984865 1.29917384259712
0.00620669988594015 -1.29917472089414
0.0104939113308829 9.50530287600079e-06
-2.42194079205019 -6.12744885233789e-08
0.0072942441442659 1.35724482910543
0.0072957700081668 -1.35724584313805
0.063274161862679 0.00352857304031684
0.0587735838775956 -0.00338716482329777
-0.00240446715308547 1.36697770345738
-0.00269459957911975 -1.36681827510301
0.00228060349706023 -2.45065315107796e-05
-0.574773818632456 -0.000309737639394328
-0.134208585701203 1.40862287319688
-0.134208585701199 -1.40862287319688
-0.192224735002577 0.129682955117084
-0.192224735002624 -0.129682955117103
-0.0186999475065918 1.367432168902
-0.0186999475066143 -1.36743216890201
0.396942870797177 1.04267296852859e-14
-0.0380632982623221 9.27135936962613e-15
-0.0761558695971686 1.32905519805245
-0.0761612429359906 -1.32904628133164
-0.00766167255763575 -0.000395254259324331
-2.50106100873231 8.27591338229471e-05
-0.00926092594599078 1.31913896869433
-0.00711659129345414 -1.31732267202448
-0.000575361173872951 -0.000124652818434238
-3.18390081422206 0.0299443302678574
-0.0723225428145185 1.49237826076348
-0.0723225428145085 -1.49237826076347
-0.0563799905441507 -3.10836623533892e-14
0.594687500952345 -2.40712856200032e-15
-0.0120656904564998 1.34002052881418
-0.0120656904569119 -1.34002052881452
-0.00452955617890551 4.84018813655738e-12
-1.47302713617887 3.56562840558439e-13
0.129182831010353 1.7223765343582
0.129311910014418 -1.72231352905231
-0.0172433765610399 0.000197857767273161
-0.686980803942567 0.000421792668653324
-0.0481307557516327 1.76572890358496
-0.0481973936202449 -1.76575810695821
0.0294096514097888 -0.0003950855708776
-1.20487583317149 5.23259183603618e-05
-0.00173477290740448 1.3263079698983
-0.00173477248439613 -1.32630796919323
0.0549165706968484 -0.000726941061117785
0.0549171256062263 0.000726923554182919
0.00560321424627374 1.2872564840617
0.00403215893237356 -1.28465921779279
0.518728619435361 -0.28302698103293
-0.0269589804189266 -0.0247860479599019
-0.036786872814214 1.88626893197884
-0.0367868728142171 -1.88626893197883
-0.503399570817448 -1.74211599560242e-15
0.0363173343266775 -4.48192436388819e-15
0.0323357105283563 1.91496664907228
0.0323518490806294 -1.91489550411242
0.00696575216645453 -0.00139002580250608
-1.45016270705434 0.000139042875356062
-0.0112326454662916 1.33117065553515
-0.0112323764976232 -1.33117080013652
0.018242918614608 7.68528124779265e-06
-2.14321676928462 -5.15941073003442e-08
-0.133366352540324 0.00139820627407355
-0.133395135558799 -0.00139828112720823
0.125974075785179 0.879097833026319
0.125974103237703 -0.879097809912972
0.0517159955440385 0.141332641556305
0.0488846819451138 -0.144314037475268
-0.153963052444225 2.43485175681828
-0.15349588330041 -2.43428839634654
0.061383482396226 0.00244493781490059
-0.394059338966869 -4.6146553082891e-05
-0.0871670658619414 1.53939264255649
-0.0897130283839291 -1.54155715876646
-0.0176839657698048 1.32223905502314
-0.0176839644602512 -1.32223905581904
0.521403893644197 -2.62466657086439e-08
0.000605854646065915 2.1346141405553e-09
-0.032442290012732 1.42339761526427
-0.0324422900127206 -1.42339761526425
0.0232819837219428 3.27241878254363e-14
-0.804653176667116 -6.24178484295704e-16
-0.196737359073879 1.40033239004523
-0.196737359073017 -1.40033239004789
0.845756165180355 -3.03033643022105e-13
-0.064299909557326 1.36944592705099e-11
0.0345437839192604 0.0911391428023074
0.0426392920566868 -0.089844471842731
0.00519583975856152 1.88975204720918
0.00350715382853407 -1.89015963685496


==> expt_mocap/dmd_a0.0_mode.txt <==
feat avgmode1 avgmode2
1 0.622329514373104 0.288339781940335
2 0.479900128381199 0.241828123244435
3 0.593508672677947 0.285451984556425
4 0.9835691787951 0.711157798077925
5 0.826726094333589 0.718952979892545
6 1.1763666374506 1.09084821059866
7 1.11582963421694 1.12846035219474


==> expt_mocap/dmd_a0.2_cmds_1.txt <==
x y
-0.945960882458749 -0.581390572078548
-0.567938345791844 -0.108660788636493
-0.761821792793543 0.0303182650629915
-0.801871004921219 -0.075239552583415
-0.642479623576033 0.14774783425591
-0.53173584214176 -1.30185321967574
-0.970293630917284 0.0237581657608258
-0.802886557053728 0.11207926714458
-0.701162765735399 -1.28045784711523
-0.522639088715827 0.219040770758361
-0.642135896575861 0.343117823669097
-0.773282883981511 0.0803761394977773
-0.898699199755929 -0.759965769294598
-0.697755956657803 0.10899455963246
-0.770973312881106 -0.043904969966378
-0.82540728316001 -0.151129134169621
-0.879197213692632 -0.251411976445886
-1.12210888688314 -0.501667590849218
-0.597748320816398 -1.21354555915227
-0.656125825567774 0.13356640521987
-0.774511515492011 -0.288360953166378
-0.434126617779409 0.511607775694546
-0.999054079529111 -0.492613761179549
-0.394692223998594 0.508300458229899
-0.797304339018507 0.161139559016029
-0.461379311746235 0.492953517771724
0.462688034953369 -0.422893132203458
-0.469728881539206 0.452926123500366
-1.14295607914647 -0.183425245154437
0.376985974950055 0.0512328165318059
-0.5284272555276 0.10672198779772
-0.5020522081855 0.468975796931426
-0.632874002031724 0.275761560307506
-0.801870860921136 -0.0752393594813073
-0.949026014516435 0.104462800700641
-0.287163815738899 0.608468780937894
-0.695897630758113 -0.173226931839504
-0.25951567268824 0.586426234238543
0.0373251725714497 -0.470922445930139
-0.388758909577387 0.507460783677238


==> expt_mocap/dmd_a0.2_cmds_2.txt <==
x y
0.999387080709565 -0.87933918887013
0.700810394383545 0.26684823246365
1.18109120745446 -0.575959613041474
0.128041683146025 -1.42074049827363
0.697780363194542 0.307536886693291
1.2684138872915 -0.686202149187879
0.755887743749139 0.0929774777737423
0.649346808035916 0.286867869030353
0.248612322657536 0.460564522355486
0.480488833106683 0.444760741745058
0.903864262044942 0.219970755638627
0.920000721970385 0.0808676056899456
0.932507921512899 -0.25095797508762
0.577520053882357 0.387962385050287
0.950729949176991 -0.216208907571713
0.751333501156453 0.356451752013115
-0.246901334040012 -0.262176394227206
0.458653566690935 0.410376478567192
0.76094593535703 0.197645836170622
0.318014294977852 0.347778193114266
-0.899061562815197 0.0197685875566335
1.05169909682198 0.214227955097985
1.20476827453276 0.274605958278577
0.873083943322133 -1.22132401771429
0.976928374891309 0.136164678227748
0.563838119587018 0.343490008020147
1.14794291418081 -0.667651533536962
1.10341938772475 0.185943139805116
0.469303958440874 0.245953476467099
1.10087693952206 -0.229140605125635
1.04995783048849 0.15035652076522
0.427126294665579 -1.25448929530742
0.756000285464834 0.119712581894264
-0.26708821345615 0.934980793376585
-0.180140943363843 2.00098077984846
-0.922491629805632 -0.189199400501939
1.26204392194905 0.0542606031980781
1.35209711430792 0.0295318325697122
0.787151364640267 0.394180730734825
-0.539420117760495 1.22909457888478


==> expt_mocap/dmd_a0.2_eigval_1.txt <==
re im
-0.429027810344751 0.910056991115091
-0.0538793142979463 -0.754564701654112
-0.617346920959696 0.324450441161503
-0.549197871910082 0.218821083044014
-0.0482017823929678 1.62363705932245
-0.0725102990197568 -1.03428351490984
-0.016461891421336 0.650410838440707
0.00888560768332093 0.328092236928098
-0.183165391805368 1.04932091521095
-0.0857587301029011 -0.948344093861975
-0.371116978264283 0.02490292582417
-0.418580032289205 0.0666337828944397
-0.1503673046996 1.2343346049476
-0.015560399290763 -0.91949681758279
0.0710901133474242 0.586717776502065
0.0937533717074641 0.606418438110459
-0.261816654121702 0.894649983242103
-0.180299999356997 -0.345080925678612
-0.0661186846235567 1.15008216072464
0.00137309678185992 -1.04905774253218
0.0101917073022547 1.21995382404773
-0.0246973898087914 -1.15097357247357
-0.0809628680532877 0.519745612269405
-0.0260173813374909 -0.424385722801752
-0.0659675240276034 0.833093508367351
-0.189456699071799 -0.326484869554736
-0.178762809253579 1.21377120600681
-0.00344589404065251 -0.950181339463385
-0.0820501975608625 0.934484511616971
-0.203623171697332 -0.209007387709446
-0.288910374033432 1.3852402397779
-0.00280756775741094 -0.995817187259258
0.288113087378825 1.0591696950616
0.263225845422523 -1.02120509049494
0.37318599064406 0.483386661075296
0.341892890979048 -0.378677832433643
0.150308209709041 1.06634155806003
0.0481184131801695 -0.408086511022807
-0.115172457220683 1.10202019614928
-0.0935980779872214 -0.948903681060313
0.0238913953849031 1.17011377571655
-0.0255931602960942 -1.01089177680402
-0.320305444236159 0.184623585442023
0.987397127316498 0.75364831006082
0.212922741413045 0.483071330936143
-0.12706408635244 0.404235240531049
-0.146004856719877 1.54822446497281
-0.0852264266318529 -0.983186940241548
-0.507601187370841 1.12996572352376
-0.217556214359468 -0.819502988759573
-0.344117871828641 0.310530716560223
-0.0373741753930965 0.118069251558799
-0.0954576210849075 1.02872533300276
-0.170009048333508 -0.297200596943738
-0.240182587691208 1.1680422468144
-0.0231443416968284 -1.00915182268285
-0.0838656618893376 0.862353441393033
-0.224426648570335 -0.0479415161083738
-0.125931740460368 1.75906342928654
0.0456091794345339 -0.93892020979199
0.209919043158314 0.873947264717463
-0.0105917427917028 -0.895879743350366
-0.0934938482080215 0.766632088426232
-0.0954884703804947 0.764076270214099
-0.0285986332023449 0.809169872332713
-0.194601552449708 0.0130026225965473
0.029582547773069 1.73161294450276
-0.0385275199312501 -0.880936081654414
-0.0352072777567455 1.29964164647807
0.0176594860349532 -1.12197232734752
0.0715576663159985 0.0604480107244572
-0.00585885065388586 0.185675230390076
0.0167541991667723 1.27644892444774
0.0416903044240659 -1.18762476927508
-0.056302630988031 0.506884870239905
-0.0295238092380933 -0.411078550226519
0.269648466722657 0.963299776290156
0.00455117718047774 -0.896777000716239
-0.124592666894943 0.737809668340902
-0.101320300297189 0.773170626445455
0.114338992777051 1.7433465296616
0.0595862379742012 -0.812402859964877
-0.238222883841168 0.379090423621294
-0.218769946769612 0.512387828542029
0.0177259685110409 0.928185471268007
0.177980618291206 -0.107634103056931
0.158405002725204 2.02118488256878
0.0366612871341494 -1.00508933430102
-0.219306444850223 1.41394567572515
-0.0411833665380102 -1.08441131584385
-0.292608573854377 0.66099701812301
-0.0194104729391301 -0.153395264773329
-0.126417674533892 0.822637161694955
-0.181578295507309 0.738774735430722
0.4653328921009 0.969811882411738
0.0230482814553005 -0.954961836571768
0.0815065378079398 1.24667633779916
0.0642616827276284 -1.09532576670879
-0.206587741751506 0.0894865819997315
0.887717808378044 0.257953674982613
0.166829571186187 0.207662824325117
0.00272440131045335 0.864096120948991
-0.206967479616881 1.81810125704717
-0.0156805234024134 -0.967081582076079
-0.123265917812488 0.556031456786301
-0.0907589443747852 -0.480685174280124
-0.12184828849082 1.16237415251921
-0.120435615087239 -1.10737521862352
0.00927786952811792 0.859620080165837
0.203766739043074 -0.108749626198908
0.113997688445378 1.97796960079842
0.0371299872086335 -0.984752313453196
0.000888482935404242 1.42705892732416
0.065406040504148 -1.18973365420555
0.453535968513905 0.0489838549173606
-0.0816560134963285 0.170469095418362
-0.0883544921116632 0.576587782475467
-0.0713583504219304 -0.55540012492798
0.0773532710207631 1.32061828146271
0.0554841958160219 -1.30570930377631
0.431240740017532 1.3066309558859
0.0164542192097551 -0.897919111283717
-0.127361625874786 0.625328822313761
-0.137158131935027 0.623011640918837
-0.0195338942228939 0.922551768538697
0.0979300650730242 -0.256516527666308
0.159649917282361 1.72605024141261
0.0401214211175743 -1.03611070399736
0.118866802298188 0.962092533698511
-0.0482966879305074 -0.46028371560287
-0.189680529418179 1.12390970769519
-0.0610820049342415 -0.945728066487766
-0.150367271979932 1.2343319037146
-0.0155603580280369 -0.919496360326138
0.0711231102556321 0.586728149246883
0.0937189366285245 0.606410868699041
0.0676067496806575 1.2854592256367
-0.0156054586532338 -0.954775908535897
-0.208731571381747 0.272059768400482
0.54890969772302 0.867414580800056
0.0402059837313537 -0.0389976947704556
0.0185234070643328 -0.0324947232965634
0.493373472023134 0.15597842630328
0.455624882721493 0.125386328720752
-0.119659508651703 1.25125215812131
-0.0228165358309233 -1.08669740021661
0.493027668323919 -0.0179301821039746
-0.409001993910563 0.204362458790745
-0.822398009214413 0.179364897228918
-0.753503201296386 0.102238996304286
-0.158529415465974 0.978812210491345
-0.00636007521385496 -0.925405290515935
-0.217167851695429 0.70640363766387
-0.152926959076983 -0.505902411987837
-0.0611402653567397 1.12021547120592
-0.0649086857317175 -1.0831042032654
0.016302577938741 0.918729611000597
0.157056927957139 -0.114962005677856
0.159812143358427 2.00972352174248
0.0415215066376345 -1.01975842696808


==> expt_mocap/dmd_a0.2_eigval_2.txt <==
re im
-0.0257995014077661 1.26983868671865
-0.0338629261025112 -1.25936398438772
-0.0221723387177632 0.0112944605551886
0.548653907719288 -0.445765255238727
0.00685401392043415 1.32676885086758
0.00293236509158566 -1.32733359669504
0.00450079328297987 0.00309181038379253
-1.63257352447209 0.226209379960072
-0.00799938648133858 1.36298292841912
-0.0090842478026665 -1.35952738896512
-0.0865122794089764 -0.0938583689292107
0.0638640595942127 -0.108392693060847
-0.0141834852767925 1.38110211571928
-0.0150541746413591 -1.38174645797514
-0.0191428180906685 -0.00100043586603762
1.43719491074261 -0.0660266244467492
-0.00517341188092392 1.36259572934711
-0.00620646667585664 -1.3629996136625
-2.41529795470482 0.0625431455682804
-0.0140612648768463 0.000553020679652402
0.122140457633851 1.57171719922105
0.116515501482506 -1.56798409817986
-1.06384527450791 0.193867814485517
-0.0157464448872481 -0.00642864889423585
0.00630995772584745 1.32231030000157
0.00615397447788271 -1.3250420738316
0.154969930858373 0.153684955128915
-0.00657630905344974 -0.0116952402231335
0.00652470990896298 1.34688132343954
0.0078839348916081 -1.34709567437156
0.0058555959777945 -0.00219112244658308
-2.55207103135582 -0.293910894223509
0.00497931644644538 1.3977489579328
0.0048393509108097 -1.3969557860751
0.220548267331878 0.0543989119395337
-0.0106067225092302 0.00672513685931854
-0.00791217588501046 1.41259755373659
-0.00851562449506415 -1.40578103809032
2.26363243883967 0.619047808213112
-0.0133194808637306 0.00401473695476578
0.0158248980613977 1.2389545644002
0.00339536453709364 -1.24526097747873
-0.000849884467284855 0.00632903101771457
1.17122467208416 -2.32018026664704
-0.00246044502529332 1.3605257836832
-0.00352257169106122 -1.36049268185624
-0.00718629909237112 0.00126166690574328
-1.24464756939824 0.0823634415165503
-0.0227688692659487 1.33139970413053
-0.0206638957630662 -1.33381330806387
-0.00600456349666119 -0.0050874260997218
-0.113995274560085 0.139552180228493
-0.0101855764475396 1.30686120503939
-0.00935651846767606 -1.3075617507994
-0.00588477569773206 -0.00136735739602734
-2.01656362545811 -0.25217792822908
-0.0136547509062535 1.37154636337318
-0.013046885577686 -1.36875002461806
-0.0174734236488124 0.0751312027119225
-0.0430721107880503 0.100022888846289
0.00101642757007712 1.44446841847312
0.00379546474545164 -1.44548294913298
-2.80409349356355 -0.577901888535229
-0.0204436845042305 0.00160815327178034
0.00436733713744975 1.46658458558413
0.00442885637194673 -1.46577228730882
-0.100414130510281 0.104118241727445
-0.116794698193938 -0.118533389945651
0.00609301220150756 1.30117723895828
0.00738760639455535 -1.30216384534343
0.00997289751047461 -0.000335121926247475
-4.35756323253522 -0.114825853651735
0.00883583892001734 1.35997942026107
0.0096851221324368 -1.35663158552569
-0.338916922403162 -0.263449421045293
-0.00443430804978455 -0.0153509639561714
-0.00852457464849934 1.36869540867122
-0.00978398674913377 -1.36699418768986
2.40650173949683 -0.201445888030744
-0.0223819653257128 -0.00075992441288697
-0.153580516891792 1.43725715200168
-0.152906052030273 -1.43789623458465
-0.143941822352084 0.000571024268621397
-0.381324915848482 -0.00472296472315796
-0.018141999473924 1.36005588782582
-0.0179540612750564 -1.3596373880431
0.983414670282616 0.0315453752242213
-0.0285293160336112 -0.000281938343106189
-0.0830564989162468 1.3254619264024
-0.0799880415235257 -1.32828550573876
-0.00530770010745971 -0.000711471523498347
-3.86638023036008 -0.0657368948706494
-0.0072796657319519 1.31487967570169
-0.00669378145423359 -1.31412705065071
0.0105167348685842 0.000732516020817609
-4.77688659506002 -0.33544723764979
-0.0332818035464066 1.51409484813449
-0.0279020734258722 -1.50089616222846
-0.0689850483004761 -0.00602778164785643
0.533219558239225 -0.0357898311855632
0.00531376202186779 1.33836743915616
0.00458616609889969 -1.340254337829
1.39792355860197 -0.304480031792777
-0.00018805615930242 0.00364514191661689
0.129036344869167 1.73851284927401
0.12378122172905 -1.7181083200045
-0.00874484137899288 -0.0108505433262039
-0.769536055403333 0.210213927163962
-0.0562393902408763 1.75076283174752
-0.0551871131187211 -1.74900615990845
0.508179620238173 -0.110413928518001
-0.039523130336489 -0.00659003602696526
-0.00409469150954262 1.32957772442632
-0.00349387126807296 -1.32863823079986
-0.00906823941835098 -0.00123969221076066
1.3751634614042 0.0874702328506903
0.00646002282458594 1.2836533459989
0.0166040443488133 -1.2826140199972
0.0265416674129793 -0.0447720274557007
-0.04097264200934 -0.431872213014937
-0.0306522995897071 1.87666264400445
-0.0279421683179088 -1.87654569966655
-0.00209914013077261 -0.00100293858630466
4.05578326804484 -0.0513154797029657
0.0492442235513648 1.92509890645389
0.0543875600313606 -1.92088176329206
-0.000688290859802713 -9.11424398346944e-05
-2.16610342998251 -0.0376110852182597
-0.0081755838005 1.33111278930689
-0.0095316173287775 -1.33037149076582
0.0175844953058112 0.000274139615527896
-4.23002848039349 0.0915485252813204
-0.0603951249153593 -0.129557393701775
-0.0606860340386942 -0.128020366541898
0.0795256982473349 1.10099475215538
-0.0675632330506706 -0.877738070831182
0.037165666016019 0.131764274657906
0.0375012773944262 -0.12553919965506
-0.224841912272121 2.52584774982017
-0.226851465084754 -2.47492376808045
0.068663407679061 0.0342175141296554
-0.337132771361067 0.0910460248225603
-0.0860075867364564 1.55880759794402
-0.0770379627885796 -1.56474682216076
-0.0346278762324691 1.30070113690008
-0.0298449049070189 -1.30102053373615
-1.62131699649305 -0.287729558311129
-0.0026128087944542 -0.00553307810770104
-0.0497388658136268 1.41770518628005
-0.0494435753985085 -1.41918716450611
0.0192576287661406 -0.0003117811153746
-2.21849491202162 -0.147561200870267
-0.152026225509956 1.4286706124818
-0.149992456366241 -1.41800459585886
0.783954852109013 -0.0694498938340969
-0.0668963457125162 -0.00282751229605674
-0.0325693348972033 -0.110932937076769
-0.00886959765857958 0.104752509046458
-0.146442517096473 2.20080939343389
-0.135241021669856 -2.17071015928207


==> expt_mocap/dmd_a0.2_mode.txt <==
feat avgmode1 avgmode2
1 0.501424047909278 0.268687844929351
2 0.454697495781223 0.213693182922506
3 0.461094042269208 0.249184871084592
4 0.662813141481348 0.734614820109356
5 0.75015870073307 0.719335844177144
6 0.917835233299961 1.10423715057579
7 1.03446220324992 1.11552732602788


==> expt_mocap/dmd_a1.0_cmds_1.txt <==
x y
-0.814737423935562 -0.247316779226512
-0.357343833427051 -0.438421098541867
-0.806264129365013 -0.225390082099982
-0.86349666160322 -0.243142127963027
-0.776965812536235 -0.352316914258422
-1.1282097550526 0.451748988261905
-1.16318743789891 0.134939203658625
-0.918010324946956 -0.282282599496268
-1.02271521752177 0.943305235749243
-0.896849688809455 -0.179074381357695
-0.529985711499217 -0.665300778971417
-1.21894971249879 0.365816894897182
-1.02367075323256 0.156437945673545
-0.899302324154594 -0.176571856761541
-0.836557938143978 -0.258281626295408
-1.10379682994897 0.448233911606066
-1.04161537902557 0.00575062554495092
-1.16146349177177 0.826454448702771
-0.805046212659602 1.0613064366365
-0.610164694992889 -0.431708239346314
-1.05188651552574 0.223388574807348
-0.225477386193587 -0.734608194755547
-1.03559904335158 0.69475001560724
-0.165657459158176 -0.787164846883082
-0.668424983597761 -0.608534057446767
-0.443060018528912 -0.836638347900748
-1.14343212139079 0.638148811468783
-0.793791567682474 -0.665830811034216
-1.25804590310439 0.0786382854271411
0.269067650831295 0.743519867500235
-1.07513473735952 0.357316698020696
-0.338319786391119 -0.754790104114133
-0.632797348704562 -0.56245212056851
-0.86349592926169 -0.243143328493169
-1.05563112354753 -0.407443274828756
-0.134039595804508 -0.794924130358108
-0.607098077447702 -0.399807283053893
-0.665958076117331 -0.49322858017347
-0.66551667007366 1.0904101381604
-0.710756256250779 -0.608262838437468


==> expt_mocap/dmd_a1.0_cmds_2.txt <==
x y
0.655840657107863 0.953757927438897
0.915414879603985 -0.240067522188477
0.974516838819706 0.847605966437812
0.0227250106872946 1.23251053244006
0.839992235361311 -0.253493811559876
0.730293703115888 0.954966627137064
0.947703837036222 -0.0421840111751684
0.849170895390647 -0.135504088314563
0.439216007986763 -0.572905635444063
0.645517339936747 -0.47848491111991
0.921493285272215 -0.233982453158479
1.04304350403383 0.0467797439287424
0.99377264081039 0.227698701123249
0.776158858674995 -0.317056770323626
0.910227738983628 -0.131200428057978
0.90324856778453 -0.258548456170815
0.457810318559232 0.991686551487744
0.759009524050467 -0.47042050673377
1.12583792737807 0.48857469649273
0.554522532028401 -0.465532541663596
-0.686098537804662 -0.643408811884079
1.13183711669759 -0.0625215339262994
1.2867978111389 -0.0631619592808816
0.232509975152062 1.38681520661618
1.14343728593599 0.249369694031373
0.775961340585277 -0.418904202997835
0.90491767882816 0.737964017808893
1.13092538364865 0.129808678259634
0.647033160329677 -0.495085849707123
0.918290420533225 -0.0492673574767982
1.17573439016965 0.180557271510944
0.231413070433617 1.15279439452337
0.932103895230215 -0.0971566826657796
0.42381379694554 -0.972954622191402
1.70804563714161 -1.12922590173245
0.204037690650468 1.5515669250699
1.25981261095522 0.138619758139962
1.41245986589295 0.432939787782833
0.873665798900366 -0.162489225626916
0.0711735876985138 -0.833990876185824


==> expt_mocap/dmd_a1.0_eigval_1.txt <==
re im
-0.100506795781597 0.656571827860228
-0.0646117856843864 -0.641405377800791
-1.37659422125818 0.117718252725559
-1.38184846790409 0.0584528340506731
0.133201479066929 0.830334713393249
0.0223332110678872 -1.05625293103313
0.143282035388448 0.690389268669199
-0.230098289412371 0.578155215348528
-0.105309820845807 1.05756247806464
-0.0718465214480396 -1.01189995267604
-0.259764656931434 0.0307223732655049
-0.278304807708653 0.0458235166548492
0.286583065508738 1.07753159115152
0.16245536225514 -0.92801653410869
0.368671686678016 0.266084382670044
0.191847542447929 0.213514933261397
0.317031719835627 0.601221384831551
0.247357476093083 -0.456590391039813
-0.159438714731655 1.07377936528905
-0.15878237937484 -0.979653899142223
-0.100350529367232 1.19663995228917
-0.0968483085506647 -1.11659210552538
-0.2068923227853 0.406918174061456
-0.138015312042533 -0.30752631788124
0.0255770580416257 0.0607450352317411
0.029645519167151 0.0504122497539153
0.309620890267509 1.15795306930103
0.263230638711906 -1.06048749722093
-0.135967852153334 0.440569834356391
-0.120037619791955 -0.206671430768475
0.162384285949886 1.24657268292179
0.129705140411755 -1.10021852970394
0.273469081493451 1.00027028906058
0.257158553349878 -0.983535190732412
0.381763969550853 0.476593820255563
0.367112288832436 -0.416566393234526
0.397307811006388 0.00385963694972748
0.398154132083031 0.0333112953106633
0.864995022540641 0.140508745600582
0.854973524461194 -0.0291044105956596
0.030111632226584 1.07725349770123
0.0631018234942175 -1.02899451701705
-0.20058359605563 0.0312098409923732
2.19576956536378 0.0692670632374121
0.548043590540694 0.0219261288879334
0.559451778614787 0.0169436850743093
0.296628143585298 1.1510056973334
0.280206775862983 -1.11124690160488
-0.284412764531087 0.711204199310814
-0.207127087503801 -0.647906350797009
-0.657867145491077 0.0552307538663681
-0.659231440709843 0.0672308435183176
0.400489921235718 0.0232276967468917
0.401329052601696 0.0494525274478618
0.0604151134652757 1.05602632948674
0.0111369127682672 -0.917027845549302
-0.20433557466902 0.125003700835882
-0.206276075763943 0.13612240330125
0.189028733716776 1.25944712094987
0.156832801219618 -1.05262638930443
0.56725139741324 0.79789183179835
0.542711355184691 -0.653486903403737
0.90877457318872 0.0121417638916284
0.90738989158893 0.0169085419236008
0.0566406755604854 0.133264596413158
0.0327388253837838 0.109690814852649
-0.0346290116913638 1.11140615309484
-0.0514976393418255 -1.0082876225568
0.226709478677097 1.13045353416271
0.202586329274918 -1.09398516009353
0.201201932775048 0.476470209417196
0.202328764209046 -0.401895966154447
0.0286212294229219 1.24754153816303
0.0240121546608177 -1.22461789581827
-0.0480756172944382 0.479002874985298
-0.045909554994037 -0.449837296985866
-0.135213462983338 1.61772761727338
0.176910707113197 -0.763391893632208
0.357735372621039 0.514134711931133
0.332836824940161 0.495003549772245
-0.154012501393882 0.973152815679103
-0.13121395810959 -0.877931548636149
-0.170609283491815 0.066313014377381
-0.167097497135005 0.0965624266653197
0.114850009592326 0.989633412749489
0.204799981458395 -0.046871901401669
0.212380567319547 2.13226377158123
0.085771326722628 -0.886002198736037
-0.0368023912372792 1.1891902580312
-0.0543485814938432 -1.16360408691558
-0.302146310196135 0.0119506305543486
-0.301499352041503 -0.00119834860156841
0.107994516248566 0.0243350163260226
0.105194890382031 0.00822449482151857
0.60511115768481 0.067898696344884
0.584227015344202 0.0243378132041488
0.166071213866006 1.18131946648582
0.198949551234854 -1.07587235623383
-0.0881764441626457 0.0646782446396394
1.08552706276558 0.0884661011187215
0.87031518554331 0.131003263130531
-0.0354018582300914 0.0317814654282226
0.202223091243666 1.26210463790747
0.031156020199528 -1.20649549926021
-0.336540084879469 1.12111182888872
-0.362854922777968 -1.03199739166201
-0.634374157676379 0.0621295320731639
-0.241065265098978 -0.00706316684634899
-0.0627948224928473 0.309901878226705
-0.018475426720567 -0.219054396766665
-0.032546743120935 1.29109563524437
-0.073840902567865 -1.21065263196499
0.295503405949319 1.13965450321939
0.261348988218142 -1.04911185473914
0.499115072162042 0.0452228786589303
0.513709839282099 0.0439527914596898
-0.120574344753334 0.573666028683301
-0.129290182346056 -0.573033109713632
0.0340195024331078 1.3337458214787
0.0314768365830723 -1.32709162386572
-0.384476037865625 0.593263961983441
-0.313726878789804 -0.5177792048321
-0.527258319594273 0.0166758107483775
-0.531900674472132 0.0614304844683682
0.0186810405721541 0.939235912334744
0.0841338014548053 -0.113588975301876
0.0679323712668051 1.96678516013296
0.0482255329899294 -1.00972990459315
0.0519531771640398 0.643019035096229
0.035052053932854 -0.460761705642875
0.208788094545802 1.10516217294376
0.15409489856253 -0.987814469487499
0.286581566007634 1.07753292010779
0.162453800975731 -0.928017996022537
0.368690932554515 0.266089829460165
0.191827922680432 0.213509984004296
0.246371476534618 1.38021332305213
0.227411927133895 -1.28812895248666
0.0455278883095101 0.0223969835329024
1.45985599134873 0.131384291726125
0.0575387927357421 0.0411856024142738
0.0683074317143786 0.0201010070019499
0.586725941527344 -0.0114958025885091
0.607823865471923 0.0771043367140192
-0.0946484813137591 1.11570693141116
-0.0784889177146323 -1.04576546302173
0.542513423937251 0.0102213366690256
-0.66303143153516 0.0997172185014085
0.919919971351447 0.0496889193491245
-0.422845323259602 0.0383738517021538
-0.00536692555571039 1.02983435537381
0.000554394081907871 -1.02781247348142
-0.960186948032146 0.373771368005994
-0.475964776498483 -0.164085965333252
-0.00909993291093606 1.00402435826299
-0.0285363047688244 -0.926274227674902
-0.205198028861116 0.311828538717399
-0.164948598606225 -0.234392667095407
-0.0631984454264218 1.28695729757676
-0.0984440598986912 -1.22415245191283


==> expt_mocap/dmd_a1.0_eigval_2.txt <==
re im
-0.00254126556465666 1.28233062598742
-0.0164147687477439 -1.2975229744378
-0.0130928566580316 0.00777845978966662
0.491963385090313 -0.239914194818394
0.00622987859884157 1.3302811703496
0.00169522955501601 -1.33044001668177
0.000363798949577228 0.00663975990919699
-0.602239621414038 0.168867083509531
-0.000519899574348761 1.37735918755062
1.6446160438682e-05 -1.37547651973783
0.0970686525996413 -0.00332007271412121
-0.297564786278476 -0.00525982929380303
-0.0676977234040676 1.37134988593939
-0.0525383208572534 -1.35465830962606
2.03383289330898 -0.0520728255046567
-0.0177887400002461 0.00118318971361581
-0.00646399131715958 1.36934055963304
-0.0064304115809 -1.36991472076179
-0.0157651574550233 0.000151319201928474
-2.41714338155488 0.0238586518392843
0.10555406418378 1.55571620139191
0.106223127442048 -1.55662866525004
-0.0983495911277269 0.169397834148292
-0.097525417000106 -0.168415411568583
0.00900040274995666 1.33448318466768
0.0096202341090803 -1.33520594391049
0.544202714472706 0.0434896440753051
0.0212814178616137 -0.0022992353606389
0.00165966967322172 1.34812193786683
0.00411066575627627 -1.34830671441405
0.000366400889576603 -0.000689930403404555
-4.32370320988833 -0.0980349291923139
0.00726251555495426 1.39513254776523
0.00809433390355197 -1.39702391902772
0.108286847956386 -0.019573063463099
0.116845635864216 -0.0294058536701163
-0.00135690286586364 1.41109381334993
-0.00469074248929382 -1.40356395701094
-0.00986364613765583 -0.000282996069960155
3.89693469705238 0.063563433686049
0.0214229597751194 1.24938291315755
0.0137648861122267 -1.25421810402018
0.00432329841224897 -0.000713073371934235
2.77366923288629 -0.0657137288962626
-0.00484247895881481 1.36009993322618
-0.00614389467417676 -1.36053117674432
-0.00671010099999464 2.57403480762658e-06
-1.75073899822769 -0.0109062804286718
-0.0121537049554304 1.33682754496559
-0.0129631782414351 -1.33539305729895
-0.71185850360995 0.0750163823659855
-0.00596727997234275 0.00076923615380344
-0.0100514508207852 1.31006527707011
-0.00810837702989466 -1.3101175531844
-0.00367490635760404 -0.000271376974155593
-4.21534844428855 -0.0337447471327461
-0.0136708234113971 1.36147981188418
-0.0174944220400791 -1.35946944582041
0.00743864809610765 -0.000895044081689465
-2.115388263576 -0.0498361224698643
-0.00228630681435714 1.45510474717996
0.00125863937360571 -1.4537115240355
-0.0198204450398819 -0.00128990114056871
-3.51962019283231 -0.109180358596929
-0.0186418995580925 1.47348491028698
-0.0239083765354393 -1.47765347564454
0.0247680270106803 -0.000238155508809803
2.56812855205272 0.0273517871029477
0.00361934835708072 1.30696961584277
0.00398834659964232 -1.30794095828098
0.00423979216884036 0.000122366795402244
-6.99295177238999 -0.00937228205332739
0.00571350880531303 1.36739516519827
0.00672583994536971 -1.36713146070915
-2.24757381901333 -0.171779723299457
-0.00280123936017546 -0.00300393760078071
0.012100498529654 1.39110853329795
0.0136539475552658 -1.39237607620472
-0.0205314608914775 0.00201052376527379
2.16287979829937 -0.119273318906081
-0.161448510131453 1.42255250138285
-0.19160463649818 -1.41690257942353
-0.0690358516756668 -0.000452769162353701
-1.38649634316718 -0.290609248006697
-0.0257063311145287 1.35471444771145
-0.0245723287179561 -1.35395835484666
2.72483982221085 -0.0220086526689496
-0.024385971541821 -2.49991545052008e-05
-0.103804470452157 1.34864973392366
-0.103231081254423 -1.34728609213995
-0.0118475203501525 -0.000167396775468802
-5.94312970966813 -0.0112514884600257
-0.00901592241106074 1.31113605677046
-0.00811375406963584 -1.31061292601711
-9.58263872584435 0.000192356047512381
0.0216030666106725 -0.000288755502815277
0.0418704254630104 1.53727822711006
0.0445860811723344 -1.53299788450994
-0.0839066002426361 -0.00703051698175939
0.500714834662804 -0.0356839480497207
0.00391929036692858 1.35126392910472
0.0065869148935929 -1.36314183851281
0.766220334411003 -0.317937317627281
0.00438955538792708 0.00901463593115294
0.118922317914361 1.76583150888286
0.116975217450084 -1.74050049705188
0.00541295929978436 -0.00590641397434072
-1.18800013998016 0.406331483732164
-0.0606339271694764 1.74438323938681
-0.0622732227394133 -1.74531169403104
0.544420565604008 -0.0779448518294333
-0.0439992513656354 0.000835800914316015
0.0061185837088804 1.34161885683196
0.0068112551092893 -1.34129522417657
0.335833155642641 -0.0083590767891143
0.0128405930132685 0.00519389055064898
0.00366347228676266 1.28782480066157
0.00280663389094846 -1.29454784965658
-0.022391383350346 -0.0147574179776542
0.372502053160284 -0.102165030138903
-0.0357753643520382 1.89968975912411
-0.0324411184726583 -1.89594965987151
-0.00791059371032224 9.41616080630216e-05
4.30897137731042 -0.023433909655124
0.106349772401067 1.9800172115322
0.107068993048218 -1.98526170605354
0.000240784813350267 -4.60543050276074e-05
-2.70421431217177 0.0291609365705967
-0.0086568871533205 1.33402365733995
-0.0092929203441698 -1.33342154909069
0.0151902704406325 -0.000951310270377485
-4.67654310177173 0.00369683994406476
0.183111969853778 -0.0435839212892627
-0.136993387062216 -0.0402024584243342
-0.353944022680188 1.67739416262242
-0.365504322995161 -1.68075511808256
0.103047282829237 0.00105218661596849
-0.922933736096402 0.0154386839015215
0.506522676043017 1.46981980003867
0.498330471519493 -1.47204236621127
0.0705152933974051 0.0356510908299963
1.84536856313234 2.24113413779245
-0.0575742052256521 1.87455711999338
-0.16563052500098 -2.15945124884783
-0.0456696192767647 1.31987066855078
-0.0403678242175475 -1.33339563928882
-1.34685618888087 -0.443626181178104
-0.00492672391553652 -0.0108220966292093
-0.053814583788558 1.42916153497523
-0.0506248575691942 -1.42839261945126
0.0130539810657313 -0.000512338391131628
-4.91892878361269 -0.0344915991347096
-0.0672848241467219 1.47557094602026
-0.061906382600076 -1.46202657064026
0.809623714440315 -0.0502843752547941
-0.0740731209762448 -0.00102941970216949
0.00951211099299474 -0.00428350900363939
-0.278191095350736 0.0200129136560754
-1.60929218562778 1.995985247381
-1.52786410325575 -2.01732976905122


==> expt_mocap/dmd_a1.0_mode.txt <==
feat avgmode1 avgmode2
1 0.636026350679793 0.2699391438458
2 0.659056371905439 0.208519234077894
3 0.538696756318842 0.246493678193721
4 0.935634266471075 0.712861508692326
5 0.960191942986366 0.694737507517218
6 1.08582643728149 1.08716535637342
7 1.59417163516345 1.07996412839444


==> expt_mocap/dmd_loss.txt <==
alpha median_rmse mean_rmse median_nrmse mean_nrmse
0 0.289899426651424 0.294365323044973 0.162754442837243 0.178767712824507
0.2 0.300920499036462 0.300033411964229 0.169688517265002 0.182759515825835
0.4 0.303888711266348 0.3139694940919 0.176083976434676 0.192670299326784
0.6 0.307773691547992 0.323781103310913 0.195534624960385 0.199149544429317
0.8 0.312795413130991 0.331419445156537 0.201503743305309 0.204460623549121
1 0.321194964173605 0.341447631548038 0.204879695250452 0.211308444165079


==> expt_mocap/pca_loss.txt <==
r median_rmse mean_rmse median_nrmse mean_nrmse
1 0.519740149615674 0.51888776992565 0.572467312799791 0.534007062904438
2 0.303283514715104 0.30367673793339 0.311214816751954 0.312215640622066
3 0.12824733080139 0.132323930844269 0.13544977372344 0.137925952693692
4 0.0610395919828699 0.0656937721090607 0.0599443542634211 0.0677029336096329
5 0.023876340953816 0.0285422867242177 0.0252959278292842 0.030000205107654
6 0.0054314468868667 0.00793766969834392 0.00530432021756003 0.00807899485621209
7 1.00983144141241e-15 1.2189932387764e-15 9.83285072581079e-16 1.23877241975589e-15


==> expt_mocap/pca_mode.txt <==
feat avgmode1 avgmode2
1 0.00752273681888801 0.00907791731366864
2 0.272374412383468 0.199561194760402
3 0.264224848518314 0.210032105443389
4 0.429398485713025 0.374807407354343
5 0.441573589250739 0.402619198702211
6 0.481629637059453 0.54930313009302
7 0.484022135349846 0.547006501088955


==> expt_mocap/raw_r2_cmds_1.txt <==
x y
0.0410027398205143 -0.13776004419811
0.00590235005657662 -0.0104613446452611
0.0324443542842072 -0.0377774215533881
0.053013374894768 -0.0480670196012065
0.0736536237572768 -0.0327606701536403
0.0884629061863159 0.0117865072814763
0.0554985140103812 -0.069078696651411
0.0710239525207477 0.00578843787986528
0.0541245747898458 0.00164079989651971
0.0643897283348229 -0.0344250009515461
0.0773299825711695 -0.0251170825925711
0.0699625172366653 -0.000418943918997629
0.0626594630864164 -0.0677770266156255
0.0633485782352766 -0.0648322232157974
0.0879140250834704 -0.0236604228067908
0.0925494546251986 -0.028795786211057
0.078648396805205 -0.0703086008120346
0.0950799885962257 -0.0138734279076341
0.0335097388381808 -0.0347836740698235
0.0797208206750182 -0.00570110782146048
0.0396542681050565 -0.0710092922343692
-0.109285851954179 0.0851806855269774
0.0713993931389271 -0.050959779799499
-0.0913926148308136 0.0708235305725142
0.163197119029459 0.0197567381127016
-0.112896217701888 0.0912691036081286
0.0856070798949461 0.0115199017498034
-0.0900685625726881 0.0883872416318277
0.0884090914438407 -0.0193444194905144
-0.0993891078949202 0.0847567920249683
0.0321583880300875 -0.0291617881778956
-0.0910332159958655 0.0784603119438442
0.037904619643827 -0.038686947171892
0.0530133748947679 -0.0480670196012065
0.0985746365583696 0.0198763149357499
-0.0900238530502667 0.0720606556240536
-0.0683419390628323 0.189749878522593
-0.109946605469461 0.109223501059477
-0.0230954974188595 0.0638085460575284
-0.0888202392669327 0.0932341815841215


==> expt_mocap/raw_r2_cmds_2.txt <==
x y
-0.229484893647556 -0.0945353468294584
-0.285387116277788 -0.0598997951162717
-0.145358944511918 0.0824494504772967
-0.138089336224571 0.0769578155342109
-0.202114354853143 -0.0076239349267442
-0.577461615207777 0.414476848076045
-0.282405191986091 -0.0547290167448559
-0.155167940268811 0.0539449490207004
-0.19511118993618 0.0120128172434556
-0.223797175016521 -0.0987587088580004
-0.210603280350488 -0.0808838766594239
-0.253425184474261 -0.0648803624770857
-0.133803995307447 0.0992330371523646
-0.150170133433418 0.113503888737866
-0.143624448307831 0.0658391246060772
-0.173926408493075 0.0492575394879812
-0.203948903835098 -0.0208096698492689
-0.223631455928994 -0.0340819070590608
-0.223679233886341 -0.0184054015350459
-0.170883396994228 0.0135294490507135
0.297709622393263 -0.0938623482985415
-0.0650630749795501 0.0159137476987354
-0.0425972555041885 -0.0970117178600518
-0.240084270839018 -0.0466151644126152
0.0826056442038361 -0.435864251995347
-0.224868588863743 0.0510025595478179
-0.607662466441315 0.366451731983569
0.0465731957160097 -0.135793232457021
-0.158451782194115 0.0641142479990956
-0.214092629319642 -0.0310929019910491
0.0286798097352105 -0.0865189998705912
0.0976978079702231 0.0510879335859856
-0.228628700505221 -0.0621604068104541
0.934786453841895 -0.340594671748364
1.87504951739013 0.823422831229264
0.196739294682397 -0.193655091992526
-0.0138383801068108 0.0871632699330511
0.0452611839735353 -0.109357169354925
0.531322320315865 0.339653945294471
1.00507314754393 -0.747376597622395


==> expt_mocap/raw_r4_cmds_1.txt <==
x y
-1.01563118292194 -0.20771722282843
-0.699049359366876 -0.126355328400894
-0.757455716178161 -0.145254468402527
-0.91303405830567 -0.199617922291963
-0.875297903087108 -0.296289482324437
-0.750401882682396 -0.145604108439158
-0.882086826239159 0.0556905229827573
-0.756801301715591 -0.0335455171425004
-0.639079795581363 -0.0129971814739796
-0.500438515663354 -0.119599552729383
-0.761482058538326 -0.034982669304899
-0.719036526295987 -0.0703454207523084
-0.604241876736179 -0.05796321558174
-0.615132613328104 -0.113157586338499
-0.715087636911369 -0.115472954293768
-0.958467311609126 -0.168617083780975
-0.865407679616461 -0.0945232551226556
-0.937816778165715 -0.00245595735947653
-0.568736986786788 -0.0995009543308434
-0.685762193462164 -0.11558094788355
-0.778426343970558 -0.115078223972074
-0.281304240087785 0.0871589058262752
-0.668480429480638 0.0212133815311594
-0.307971960716571 0.0329836376868844
-0.713876611506821 -0.180336803818307
-0.265240738702655 0.0297757416512913
-0.48388073230672 -0.0729631761387621
-0.321876883194968 0.0741488621010749
-1.05460383676077 -0.028675025617011
-0.273614812733057 0.114628815276864
-0.57152266469651 -0.0747491017429969
-0.325678681234297 0.0500952882536877
-0.614702368821359 -0.0507234354237907
-0.91303405830567 -0.199617922291963
-0.956234746881309 -0.0359271892612733
-0.287155540524054 0.0659810400259532
-0.668476568573879 -0.429015171848931
-0.213841298744073 0.0369208369210357
-0.887974275635025 -0.403910584957779
-0.223332511999947 0.0663938062946127


==> expt_mocap/raw_r4_cmds_2.txt <==
x y
0.74628452437848 -0.120926154540603
0.671819932884105 -0.303168115528397
0.762067715673076 -0.133130941323354
0.648729887642376 -0.0809629423519875
0.653566011506905 -0.137530397726977
0.953530493361007 -0.278018878269907
0.666032213566183 -0.321642800324467
0.638980240761894 -0.149305611996911
0.577525925742209 -0.146421701592665
0.680545362797235 -0.15337066259699
0.771541664410339 -0.147357994039659
0.758834261026651 -0.25581824078561
0.735481648802572 -0.11935264832429
0.631450902340109 -0.068479369463331
0.740833396334601 -0.105889310838951
0.73809086014042 -0.147113731580904
0.739056953721836 -0.120680227896761
0.66953383864873 -0.230488236657986
0.713607477760321 -0.260935669049959
0.599105987502334 -0.124891371263592
-0.923147582284278 0.114249603831725
1.11318097052166 0.105711162047944
1.18384177669803 0.0848463616381148
0.641301721600378 -0.355273833119832
1.08023855688947 0.381157162423119
0.65959338430517 -0.307855862170083
1.24551988101913 -0.237044430311909
0.952292544928767 -0.0247420307015147
0.710763694870681 -0.27273310314362
0.575229218670769 -0.249940688476479
1.34937275629999 0.1582467393739
0.750297550246703 -0.21359633968695
0.716733829608721 -0.283517547313929
-0.243774732887321 1.42712167283202
0.28341500916771 2.47844784265293
-0.59108471719323 0.130078488318654
1.12651284093843 0.154048728218715
1.22806160750857 0.179678148786497
0.420284852140479 1.16487954085964
-0.343574953982721 2.08731001539767

